A search for minute-time-scale flares from the transient AT\,2024wpp

The AT 2018cow-like fast blue optical transient AT2022tsd showed a large number of few-minute-duration, high-luminosity (~10^43 erg/s) flares. We present an intensive search for such flares from another 18cow-like event, AT2024wpp. We have used the Large Array Survey Telescope (LAST) to observe this transient between 28 and 74 days after the approximate time of zero flux. The target was observed for about 23 hours to a sensitivity that allows one to detect 3x10^42 erg/s flares at S/N>5. No optical flares have been found, suggesting a one-sided 2-sigma confidence upper limit of <0.02 on the flare's duty cycle, and flare rate lower than about 0.11/hr. These limits suggest that not all 18cow-like objects display a high rate of minute-timescale luminous flares. This can be explained either by diversity in the 18cow-like population or by viewing angle effects (e.g., beaming), or rather that the optical depth towards the central emitting region did not fall below unity during the particular search window.

==> Table1.txt <==
Title: A search for minute-time-scale flares from the transient AT2024wpp
Authors: Ofek, E.O. et al.
Table: (1) LAST observations of AT2024wpp
================================================================================
Byte-by-byte Description of file: <FileName>
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   2- 15 F13.5  day   JD          Julian day
  16- 22 F6.3         S           ZOGY detection statistics (sigma)
  23- 29 F6.3         Z2          Translient detection statisics (Z^2)
  30- 35 F5.2   mag   LimMag      AB Lim. mag.
  36- 38 I2           Mount       LAST mount number
  39- 40 I1           CamNum      LAST Camera number
  41- 43 I2           CropID      LAST sub-image (crop) ID
  44- 55 I11          FLAGS       Bit mask flag
  56- 63 F7.2   cnt   FLUX_PSF    PSF Flux 
  64- 70 F6.2         SN          Signal-to-Noise of PSF fit
  71- 78 F7.3         Chi2        \chi^2 of PSF fit
  79- 84 F5.2   mag   ZP          AB Photometric zero point
  85- 91 F6.3   cnt   AnnulusBack Annulus background
  92- 98 F6.3   cnt   AnnulusStd  Annulus Std
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
 2460642.29440  -0.349   0.641  20.42   4  1  16    746586252    48.64    6.50   20.600  25.49  -0.324   3.108  
 2460642.30297  -0.024   0.504  20.47   4  1  16    746586244    28.58    4.73   24.578  25.49  -0.486   2.882  
 2460642.30760   0.917   0.560  20.42   4  1  16    746586252    19.93    3.49   13.648  25.48  -0.701   2.715  
 2460642.31223  -0.665   3.684  20.36   4  1  16    746586252    46.59    6.35   51.780  25.48  -0.519   2.690  
 2460642.31797   0.067   2.291  20.34   4  1  16    746586252     9.50    2.13   11.064  25.46  -0.576   2.793  
 2460642.32771  -0.767   1.689  20.76   4  1  16    746586252    -3.56   -1.06   45.204  25.52  -0.111   3.292  
 2460642.33151  -0.625   1.296  20.89   4  1  16    746586252    -1.28   -0.47   25.789  25.53  -0.749   2.495  
 2460642.33605  -0.274   0.588  21.07   4  1  16    746586244     5.15    1.35   12.645  25.53  -0.661   2.456  
 2460642.34091  -0.446   0.111  20.98   4  1  16    746586244   -17.58   -3.68   21.062  25.54  -0.755   2.679  
 2460642.34531  -0.867   0.551  21.07   4  1  16    746586252   -12.44   -3.02   25.055  25.54  -0.450   2.887  
 2460642.35222  -0.773   1.178  21.19   4  1  16    746586252    -9.17   -2.57   20.902  25.54  -0.826   2.678  
 2460642.35569   0.998   5.173  20.70   4  1  16    746586252    57.78    6.97   25.851  25.53  -0.920   3.353  
 2460642.35916   0.452   2.191  21.16   4  1  16    746586252    35.86    5.65   43.652  25.54  -0.501   2.233  
 2460642.36379   0.349   0.972  21.10   4  1  16    746586244    13.08    2.88   27.747  25.54  -0.216   2.101  
 2460642.36843  -0.037   4.427  21.05   4  1  16    746586252    16.34    3.45   29.915  25.54  -0.532   2.843  
 2460642.37190  -1.280   2.270  20.71   4  1  16    746586244    -8.56   -1.85   20.078  25.54   0.039   3.199  
 2460642.37532   1.137   0.096  20.94   4  1  16    746586252    23.21    4.25   22.102  25.54  -0.317   3.011  
 2460642.37995  -0.461   0.800  21.09   4  1  16    746586252    -9.82   -2.68   39.585  25.53  -0.191   2.305  
 2460642.38446   0.973   0.654  21.06   4  1  16    746586252    43.72    6.17   29.109  25.53  -0.298   2.660  
 2460642.38921  -0.112   3.575  21.02   4  1  16    746586252     4.16    1.28   18.597  25.53  -0.802   2.462  
 2460642.39349  -0.856   2.182  20.78   4  1  16    746586252    -6.04   -1.57   21.663  25.52   0.315   2.854  
 2460643.29442  -1.663   2.049  20.41   4  1  16    746586252    16.58    3.47   33.043  25.48  -0.636   2.794  
 2460643.29790  -0.468   0.910  20.06   4  1  16    746586252    19.73    3.58   20.752  25.46  -0.165   3.243  
 2460643.30137  -0.444   2.139  20.37   4  1  16    746586252    21.08    3.71   14.770  25.46  -0.344   2.711  
 2460643.30600  -0.496   0.211  20.34   4  1  16    746586244    36.06    5.50   29.191  25.46  -0.104   2.764  
 2460643.31040  -1.122   0.733  20.31   4  1  16    746586252    48.47    6.51   30.629  25.46  -0.821   2.956  
 2460644.29440  -0.967   0.348  20.54   4  1  16    746586252     4.32    1.05   20.316  25.45  -0.824   2.707  
 2460644.30297  -1.742   0.371  20.46   4  1  16    746586252   -23.74   -4.34   32.277  25.44   0.242   2.671  
 2460644.30760  -0.646   0.502  20.42   4  1  16    746586244     4.98    1.25   18.403  25.43  -0.182   2.643  
 2460644.31223   0.119   0.365  20.35   4  1  16    746586252    32.46    4.90   16.493  25.42  -0.211   3.088  
 2460644.31795   1.685   0.281  20.28   4  1  16    746586252    34.69    5.24   20.824  25.41  -0.691   3.189  
 2460644.32257  -0.723   1.839  20.42   4  1  16    746586252   -15.88   -3.28   36.433  25.44   0.347   2.915  
 2460644.32721  -0.624   1.157  20.49   4  1  16    746586252    14.74    2.91   18.924  25.45  -0.131   3.004  
 2460644.33182  -0.296   1.329  20.48   4  1  16    746586252   -48.71   -6.21   15.416  25.45  -0.293   2.834  
 2460644.33647  -0.771   0.194  20.45   4  1  16    746586244   -40.43   -5.85   30.846  25.45   0.118   2.993  
 2460644.34149  -0.158   1.165  20.40   4  1  16    746586252   -15.27   -2.92   25.331  25.44  -0.427   3.136  
 2460644.34612   0.374   1.856  20.37   4  1  16    746586252    -3.62   -0.95   20.379  25.44   0.036   3.176  
 2460644.35075  -0.262   3.945  20.33   4  1  16    746586252    17.70    3.31   23.447  25.43   0.232   3.224  
 2460644.35538   0.674   4.075  20.35   4  1  16    746586252    33.23    5.37   71.562  25.43  -0.226   3.161  
 2460644.36001  -0.113   1.599  20.30   4  1  16    746586252   -97.92   -9.50   12.762  25.42   0.074   3.438  
 2460644.36503   1.798   0.507  20.20   4  1  16    746586252   -37.72   -5.54   20.390  25.40   0.136   3.190  
 2460644.36966   0.625   0.216  20.23   4  1  16    746586252    22.10    3.73   17.147  25.40   0.042   3.143  
 2460644.37429   0.630   0.458  20.23   4  1  16    746586252   -35.14   -5.12   16.437  25.39  -0.554   3.132  
 2460644.37892   1.116   0.580  20.20   4  1  16    746586252   -42.49   -5.78   18.993  25.39   0.406   3.393  
 2460644.38355   0.349   1.245  20.19   4  1  16    746586244   -21.16   -3.85   30.395  25.39  -0.134   3.043  
 2460645.29447  -0.260   0.850  20.48   4  1  16    746586252    38.84    5.66   22.695  25.45  -0.279   3.078  
 2460645.29910   1.605   1.347  20.46   4  1  16    746586244    40.09    5.80   46.246  25.44  -0.763   2.931  
 2460645.30374   0.130   0.243  20.45   4  1  16    746586244    33.10    5.23   30.024  25.44  -0.452   3.002  
 2460645.30837   0.088   1.367  20.42   4  1  16    746586252    32.40    5.06   16.323  25.43  -0.078   3.313  
 2460645.31300   0.069   1.304  20.38   4  1  16    746586252   -16.57   -3.45   30.883  25.43  -0.266   3.171  
 2460645.31798  -0.304   1.579  20.32   4  1  16    746586244   -41.78   -5.73   10.104  25.42  -0.308   2.951  
 2460645.32264   0.253   2.593  20.37   4  1  16    746586252     0.42    0.12   22.946  25.43   0.407   3.311  
 2460645.32728  -0.093   1.288  20.42   4  1  16    746586244    22.86    4.31   38.513  25.44  -0.431   2.760  
 2460645.33191  -1.724   0.700  20.38   4  1  16    746586252   -61.21   -7.37   20.219  25.43  -0.121   3.020  
 2460645.33654  -0.684   8.480  20.36   4  1  16    746586252   -58.13   -6.85   19.896  25.43  -0.097   2.618  
 2460645.34157   0.738   3.962  20.32   4  1  16    746586252    18.61    3.50   23.186  25.42  -0.176   2.997  
 2460645.34620  -0.569   2.140  20.34   4  1  16    746586244   -17.85   -3.40   22.137  25.42   0.225   3.297  
 2460645.35083  -0.012   2.334  20.35   4  1  16    746586252   -10.40   -2.40   37.842  25.43   0.791   3.222  
 2460645.35546   3.240   9.208  20.33   4  1  16    746586252    28.42    4.60   25.475  25.43   0.413   3.033  
 2460645.36009   0.251   0.716  20.33   4  1  16    746586252   -15.23   -2.95   18.530  25.43   0.284   3.087  
 2460645.36487  -0.568   1.614  20.26   4  1  16    746586252   -13.30   -2.71   24.447  25.42   0.123   3.167  
 2460645.36973   0.759   0.529  20.33   4  1  16    746586244     4.74    1.30   46.422  25.42   0.341   3.125  
 2460645.37437  -0.984   2.997  20.29   4  1  16    746586252   -11.10   -2.24   16.563  25.42   0.741   3.270  
 2460645.37876   0.706   0.875  20.11   4  1  16    746586252    -9.83   -2.05   23.791  25.39   0.092   3.516  
 2460645.38363  -0.283   1.428  20.16   4  1  16    746586252   -58.94   -7.24   20.038  25.39  -0.322   3.207  
 2460646.29617  -1.524   4.449  20.37   4  1  16    746586252    -7.68   -1.88   39.525  25.39  -0.973   3.517  
 2460646.30068  -0.042   0.650  20.36   4  1  16    746586252     5.79    1.42   20.311  25.40  -0.700   3.097  
 2460646.31103   0.280   6.372  20.73   4  1  16    746586252     6.95    1.95   50.886  25.42  -0.589   2.686  
 2460646.31578  -0.891   3.018  20.71   4  1  16    746586252    -2.33   -0.71   22.653  25.41  -0.618   2.993  
 2460646.32041   0.248   3.396  20.35   4  1  16    746586244   -14.39   -2.90   20.784  25.37  -0.165   3.358  
 2460646.32504   0.208   1.314  20.35   4  1  16    746586252    -2.68   -0.75   23.659  25.37   0.264   2.986  
 2460646.32967  -0.322   0.964  20.40   4  1  16    746586252    10.78    2.33   20.401  25.38   0.301   3.185  
 2460646.33453  -1.630   4.187  20.45   4  1  16    746586252   -40.62   -5.56   19.700  25.39  -0.618   3.581  
 2460646.33934  -1.938   7.586  20.49   4  1  16    746586244   -56.09   -6.88   39.623  25.40  -0.212   3.225  
 2460646.34397  -0.264   6.151  20.51   4  1  16    746586252    25.53    4.09   10.044  25.39  -0.346   3.359  
 2460646.34860   0.766   0.816  20.49   4  1  16    746586244    29.57    4.56   16.910  25.38   0.219   2.948  
 2460646.35323   0.435   1.772  20.65   4  1  16    746586244    15.73    3.01   44.452  25.41  -0.052   3.291  
 2460646.35826   0.853  12.807  20.86   4  1  16    746586252    25.26    4.57   55.024  25.41   0.037   2.545  
 2460646.36289   0.134   0.156  20.79   4  1  16    746586252     7.40    1.95   16.097  25.41  -0.569   2.715  
 2460646.36753  -0.433   4.093  20.84   4  1  16    746586252   -24.50   -4.09   11.981  25.41   0.482   2.657  
 2460646.37216  -0.976   0.401  20.68   4  1  16    746586252   -26.28   -4.28   24.654  25.39   0.581   2.923  
 2460646.37679  -0.391   1.589  20.76   4  1  16    746586252    -9.30   -2.03   20.381  25.40  -0.289   3.090  
 2460646.34397  -0.264   6.149  20.51   4  1  16    746586252    25.80    4.12   10.039  25.39  -0.347   3.358  
 2460647.30756  -0.453   2.985  20.53   4  1  16    746586252    10.61    2.34   18.468  25.40   0.145   3.013  
 2460647.31216  -0.496   0.618  20.47   4  1  16    746586252   -34.96   -5.40   73.220  25.40   0.618   3.421  
 2460647.31683  -1.550   1.032  20.52   4  1  16    746586244    -5.14   -1.28   19.738  25.40  -0.146   3.236  
 2460647.32157  -0.396   2.044  20.53   4  1  16    746586252    -6.85   -1.69   19.800  25.41  -0.575   3.542  
 2460647.32609  -1.167   1.153  20.61   4  1  16    746586252    -8.57   -2.08   26.852  25.42  -0.329   2.958  
 2460647.34157   0.158   6.435  20.38   4  1  16    746586244    -7.16   -1.60   29.188  25.41  -0.060   3.499  
 2460647.34539   0.978   1.056  20.46   4  1  16    746586252    25.54    4.24   15.019  25.41   0.088   3.760  
 2460647.35026   0.060   1.941  20.41   4  1  16    746586252   -13.63   -2.52   16.344  25.39  -0.200   3.437  
 2460647.35492   0.059   5.341  20.35   4  1  16    746586244    -3.20   -0.84   25.416  25.39   0.026   3.322  
 2460647.35952  -1.177   1.918  20.45   4  1  16    746586252   -52.04   -6.29   12.376  25.39   0.094   2.949  
 2460647.36606   0.030   0.407  20.31   4  1  16    746586252    19.08    3.59   29.498  25.39   0.124   3.442  
 2460647.37035  -0.064   2.274  20.40   4  1  16    746586252    41.28    5.74   22.723  25.38  -0.250   3.402  
 2460647.37498   1.946   0.501  20.41   4  1  16    746586244    25.90    4.27   19.162  25.37   0.261   3.123  
 2460647.37961   1.314   0.680  20.38   4  1  16    746586252    20.63    3.65   25.617  25.37   0.088   3.441  
 2460647.38424   1.037   0.154  20.39   4  1  16    746586244    -3.59   -0.91   19.604  25.36   0.406   3.462  
 2460648.29945   0.986   3.063  20.10   4  1  16    746586244    35.20    5.52   50.904  25.27   0.415   2.964  
 2460648.30408  -0.077   3.205  20.09   4  1  16    746586244     9.23    2.03   29.522  25.28   0.103   3.369  
 2460648.30871   0.638   1.693  20.02   4  1  16    746586252   -44.70   -6.14   23.887  25.25   0.522   3.127  
 2460648.31334   0.482   0.605  19.99   4  1  16    746586252    -8.00   -1.79   14.225  25.25   0.405   3.289  
 2460648.31797   0.433   2.458  19.99   4  1  16    746586252    50.85    6.70   43.330  25.24  -0.146   3.072  
 2460648.32304   0.039   3.107  20.04   4  1  16    746586244    38.70    5.74   35.104  25.25   0.092   3.311  
 2460648.33187   0.384   1.445  20.30   4  1  16    746586252    14.65    2.67   13.868  25.28  -0.067   3.777  
 2460648.33684  -0.598   1.117  20.39   4  1  16    746586252   -45.01   -5.77   15.791  25.28   0.368   3.237  
 2460648.34136  -0.330   3.478  20.45   4  1  16    746586252   -14.83   -3.09   53.310  25.28   0.688   3.159  
 2460648.34599   1.264   1.816  20.41   4  1  16    746586252    11.79    2.25   20.680  25.28   0.812   3.731  
 2460648.35085  -0.947   1.411  20.40   4  1  16    746586244   -15.14   -2.93   18.251  25.28   0.396   3.018  
 2460648.35593   2.167   0.427  20.37   4  1  16    746586252     4.87    1.16   24.930  25.27   1.291   3.475  
 2460648.36056   1.419   0.485  20.40   4  1  16    746586252     1.28    0.37    8.138  25.26   1.152   3.494  
 2460648.36519   0.597   3.117  20.42   4  1  16    746586252    36.15    5.25   32.547  25.26   1.103   3.214  
 2460648.36982   0.207   3.046  20.42   4  1  16    746586244    -9.69   -1.96   33.947  25.25   0.691   3.853  
 2460648.37445   0.346   0.010  20.39   4  1  16    746586252   -11.29   -2.42   16.319  25.22   0.858   3.719  
 2460650.30183   1.310  27.616  17.80   4  1  16            0    46.37    5.75   18.131  23.16   1.122   4.567  
 2460650.32035   0.966  11.591  18.07   4  1  16    746586252    39.07    4.59   26.711  23.66   0.825   5.280  
 2460653.29555   0.803   0.423  20.26   4  1  16            0   -30.60   -4.09   28.463  25.41   0.000   4.296  
 2460653.30023   0.289   4.737  20.17   4  1  16    746586244   -41.74   -5.00   21.310  25.40   1.522   5.113  
 2460653.30493   1.172   1.249  20.26   4  1  16    746586244    20.26    3.39   35.899  25.40   2.259   4.910  
 2460653.30944   2.036   1.865  20.25   4  1  16    746586252    20.26    3.18   29.229  25.39   0.954   4.050  
 2460653.31408   1.809   5.866  20.21   4  1  16    746586252    22.83    3.56   47.846  25.40   0.674   5.019  
 2460653.31916   1.957   2.072  20.20   4  1  16            0     0.28    0.07   31.790  25.40   1.887   4.853  
 2460653.32379   0.691   0.704  20.20   4  1  16    746586252    -7.73   -1.37   10.824  25.41   1.748   4.388  
 2460653.32843   0.324   2.646  20.20   4  1  16    746586252   -35.02   -4.41   29.576  25.42   0.137   5.080  
 2460653.33306   0.873   0.819  20.28   4  1  16    746586244   -43.24   -5.54   42.151  25.42   1.115   4.502  
 2460653.33769   1.663   0.066  20.22   4  1  16    746586244    41.63    5.36   18.219  25.42   0.504   4.609  
 2460653.34287   1.457   0.511  20.22   4  1  16            0    40.29    5.55   44.398  25.42   1.548   4.411  
 2460653.34739   1.040   0.322  20.21   4  1  16    746586252    41.62    5.22   11.933  25.41   0.973   4.095  
 2460653.35202   1.202   6.049  20.16   4  1  16    746586252    22.96    3.51   19.430  25.40   1.897   4.731  
 2460653.35665   0.796   0.103  20.09   4  1  16    746586252    -3.43   -0.79   24.788  25.40   0.374   4.390  
 2460653.36128   0.790   4.443  20.01   4  1  16    746586244    54.39    6.30   45.937  25.38   1.314   4.754  
 2460653.36636   1.158   0.551  20.05   4  1  16    746586252    10.49    1.84   10.981  25.39   0.082   4.097  
 2460653.37099   2.456   0.107  20.10   4  1  16    746586244    22.75    3.63   17.076  25.38   0.167   4.227  
 2460653.37562   1.341   0.444  20.16   4  1  16    746586244    -6.86   -1.30   15.151  25.38   0.305   4.603  
 2460653.38025   1.610   1.539  20.07   4  1  16    746586252    43.37    5.73   47.069  25.36   0.792   4.792  
 2460653.38488  -0.021   3.830  20.06   4  1  16    746586252   -30.66   -4.31   33.601  25.36   1.491   4.182  
 2460642.37190   0.258   4.293  20.79   4  2  15            0   -32.03   -5.04   37.597  25.48   0.000   2.939  
 2460642.39338   0.539  14.891  20.82   4  2  15            0   -12.54   -2.58   27.381  25.45   0.000   2.017  
 2460646.32967   0.672   2.461  20.33   4  2  15            0    30.93    4.94   32.661  25.31   0.000   2.679  
 2460646.35323   0.496   0.592  20.58   4  2  15            0    31.67    4.90   27.171  25.35   0.000   3.289  
 2460646.37216  -0.858   2.450  20.66   4  2  15            0    14.81    2.59   21.163  25.33   0.000   2.470  
 2460646.37679  -0.842   1.468  20.69   4  2  15            0   -13.61   -3.00   19.399  25.34  -1.172   3.338  
 2460647.36068  -0.928   3.624  20.55   4  2  15            0    -8.32   -1.83   24.068  25.33   0.000   2.289  
 2460647.38424  -1.002   0.480  20.63   4  2  15            0    -4.55   -1.05   15.646  25.31   0.000   2.328  
 2460648.37445   0.133   3.019  20.48   4  2  15            0    32.23    4.62   22.334  25.16  -0.134   2.779  
 2460650.32035  -1.059  27.876  18.08   4  2  15            0    -1.22   -0.20   19.692  23.60   0.000   5.811  
 2460650.36132   0.792  18.166  18.47   4  2  15            0    45.61    5.32   17.843  23.75   0.000   3.673  
 2460650.36595  -0.404  15.881  18.35   4  2  15            0    10.23    1.76   10.916  23.76  -1.310   5.013  
 2460653.30944   0.308  14.092  19.94   4  2  15            0    17.01    2.89   75.431  25.30   0.000   3.242  
 2460653.31408  -1.640   4.134  19.95   4  2  15            0  -101.64   -9.39   26.488  25.31   0.000   4.440  
 2460653.33306   0.384   0.655  20.21   4  2  15            0    -6.13   -1.23   21.829  25.36   0.000   3.813  
 2460653.33769   0.622   4.737  20.19   4  2  15            0     3.72    0.89   30.272  25.35   0.031   4.649  
 2460653.35665   0.517   3.408  20.17   4  2  15            0     8.64    1.60   13.783  25.33   0.000   3.843  
 2460653.36128   0.558   0.068  20.10   4  2  15            0    -6.42   -1.32   21.102  25.33   0.497   4.197  
 2460653.37562   1.334   0.983  20.36   4  2  15            0    13.77    2.47   18.740  25.32   0.000   3.127  
 2460653.38025  -0.192   0.859  20.27   4  2  15            0    12.76    2.22   11.933  25.31  -0.757   4.572  
 2460653.38488   0.248   4.350  20.32   4  2  15    746602628    23.07    3.71   17.638  25.31  -1.044   3.919  
 2460643.34097   0.175   9.548  20.48   4  2  15            0     3.65    0.90   18.929  25.40   0.000   2.065  
 2460643.34444  -0.616   0.026  20.21   4  2  15            0   -54.49   -6.65   17.566  25.40   0.000   4.348  
 2460643.36569  -0.908   0.794  20.39   4  2  15            0   -25.05   -4.10   27.922  25.36   0.000   4.120  
 2460643.38344   0.853   0.458  20.75   4  2  15            0    17.61    3.18   36.691  25.40   0.000   2.323  
 2460643.38807   2.034   1.101  20.74   4  2  15            0    30.58    4.76   17.209  25.39   0.404   3.379  
 2460643.39154  -0.939   1.392  20.31   4  2  15    746602628   -42.97   -5.80   27.101  25.39   0.508   4.243  
 2460644.31223   0.903   1.240  20.68   4  2  15            0    17.13    3.54   32.766  25.40   0.000   2.653  
 2460644.33182   0.196   2.078  20.98   4  2  15            0     0.87    0.29   15.135  25.40   0.000   1.918  
 2460644.33647   1.903   1.897  20.91   4  2  15            0    33.96    5.46   33.354  25.41   0.400   3.031  
 2460644.35075   0.965   0.546  20.74   4  2  15            0    17.87    3.45   31.650  25.39   0.000   2.288  
 2460644.35538  -0.181   1.651  20.75   4  2  15            0   -17.69   -3.49   31.380  25.39   0.000   2.815  
 2460644.36001  -1.788   1.556  20.76   4  2  15            0   -28.23   -4.67   18.869  25.39   0.177   2.975  
 2460644.37429  -0.576   0.507  20.64   4  2  15            0   -10.92   -2.49   42.349  25.37   0.000   2.753  
 2460644.37892  -0.352   5.042  20.57   4  2  15            0    17.60    3.33   23.446  25.37  -0.139   3.489  
 2460644.38355   0.035   0.858  20.60   4  2  15    746602628    13.20    2.73   31.515  25.36   0.008   3.042  
 2460645.31416  -1.214   9.220  20.26   4  2  15            0   -61.62   -7.17   46.956  25.39   0.000   3.636  
 2460645.33121   1.618   0.873  20.69   4  2  15            0    29.37    4.51   17.156  25.39   0.000   2.245  
 2460645.33584   1.299   0.880  20.57   4  2  15            0    13.11    2.69   17.387  25.38   0.682   3.357  
 2460645.35546  -0.056   4.151  20.60   4  2  15            0    -9.59   -2.38   31.744  25.39   0.000   2.847  
 2460645.36009   0.627   0.246  20.65   4  2  15            0    12.89    2.87   26.267  25.40  -0.001   3.409  
 2460645.37437   1.272  11.794  20.60   4  2  15            0    25.79    4.53   23.352  25.39   0.000   2.490  
 2460645.37900  -1.780   0.807  20.49   4  2  15            0   -19.11   -3.76   39.762  25.37  -0.481   4.280  
 2460645.38363  -1.149   0.897  20.43   4  2  15    746602628   -45.54   -6.08   19.812  25.36   0.234   3.401  
 2460642.29440  -1.256   0.276  20.82   4  2  16    671088772     8.05    2.29   43.210  25.50  -0.756   2.812  
 2460642.30297   1.099   9.681  20.84   4  2  16    671088772    29.05    4.87   33.847  25.51  -0.493   2.808  
 2460642.30760   0.601   1.211  20.77   4  2  16    671088772    16.66    3.24   27.319  25.51  -0.353   2.741  
 2460642.31797   0.459   2.728  20.65   4  2  16    671088772    54.80    6.89    9.459  25.49  -0.348   3.091  
 2460642.32770  -1.610   1.008  20.70   4  2  16    671088772   -15.58   -2.94   18.716  25.49  -0.101   3.578  
 2460642.33147   0.027   1.951  20.85   4  2  16    671088772     2.88    0.99   50.531  25.49  -0.466   2.538  
 2460642.33605  -0.106   1.326  21.08   4  2  16    671088772     1.90    0.67   18.813  25.50  -0.874   2.448  
 2460642.34103  -0.427   4.412  20.93   4  2  16    671088772   -15.62   -3.26   54.698  25.50  -1.079   2.882  
 2460642.34531   0.504   7.382  21.07   4  2  16    671088772    42.60    6.17   33.373  25.50  -0.281   2.620  
 2460642.35222   0.003   0.858  21.25   4  2  16    671088772    12.95    2.99   13.275  25.50  -0.887   2.075  
 2460642.35569   0.619   2.227  20.75   4  2  16    671088772    49.89    6.34   23.044  25.50  -0.975   3.397  
 2460642.35916  -0.415   0.907  21.21   4  2  16    671088772   -13.11   -3.21   50.630  25.50  -0.383   2.264  
 2460642.36379  -1.118   1.054  21.15   4  2  16    671088772    -2.81   -1.02   22.218  25.50  -0.822   2.428  
 2460642.36843   0.071   2.536  21.09   4  2  16    671088772     6.96    2.00   29.426  25.50  -0.428   2.833  
 2460642.37532  -0.850   1.482  21.02   4  2  16    671088772   -19.76   -3.93   22.172  25.50  -0.471   2.579  
 2460642.37972   0.924   0.008  21.14   4  2  16    671088772    20.59    4.13   28.662  25.49  -0.158   2.546  
 2460642.38435   0.708   2.669  21.24   4  2  16    671088772    27.76    5.05   46.677  25.50  -0.310   2.464  
 2460642.38898   0.202   2.074  21.09   4  2  16    671088772    22.62    4.26   22.937  25.49  -0.299   2.434  
 2460646.29617  -0.501   1.144  20.63   4  2  16    671088772   -20.53   -3.92   18.914  25.37   0.139   3.078  
 2460646.30068  -2.314   0.045  20.67   4  2  16    671088772   -37.78   -5.54   14.751  25.38  -0.791   3.126  
 2460646.31102  -1.319   0.325  20.60   4  2  16    671088772    -7.50   -1.86   25.097  25.38   0.185   2.853  
 2460646.31578  -2.530   1.776  20.62   4  2  16    671088772   -51.27   -6.85   44.273  25.37   0.702   3.138  
 2460646.32041  -0.729   7.188  20.36   4  2  16    671088772   -19.34   -3.76   38.361  25.34   0.227   2.960  
 2460646.32504   0.719   0.088  20.34   4  2  16    671088772    11.60    2.58   22.394  25.34   0.975   3.381  
 2460646.33461  -0.411   1.722  20.48   4  2  16    671088772    -4.99   -1.34   25.134  25.35   0.036   3.041  
 2460646.33934   1.231   0.547  20.52   4  2  16    671088772    45.72    6.18   19.461  25.36   0.360   3.228  
 2460646.34397   0.471   0.138  20.52   4  2  16    671088772    -5.83   -1.73   27.868  25.36  -0.500   2.989  
 2460646.34860   0.234   5.866  20.47   4  2  16    671088772     8.97    2.33   55.870  25.35   0.421   3.521  
 2460646.35826   0.070   5.751  20.76   4  2  16    671088772    20.53    3.92   34.550  25.37   0.565   2.796  
 2460646.36289   1.195   4.082  20.70   4  2  16    671088772    -8.57   -1.93   13.505  25.37   0.290   3.274  
 2460646.36753   1.232   3.298  20.74   4  2  16    671088772    10.07    2.24   19.342  25.37   0.651   3.005  
 2460646.37216   0.383   3.039  20.66   4  2  16    671088772     5.68    1.36   26.050  25.36   0.407   3.030  
 2460647.30756   0.530   0.422  20.41   4  2  16    671105156    54.32    6.92   18.597  25.33  -0.414   2.916  
 2460647.31219   1.253   2.031  20.42   4  2  16    671088772    62.06    7.23   19.868  25.33  -0.078   2.792  
 2460647.31683  -0.634   1.551  20.45   4  2  16    671088772   -19.59   -3.64   10.897  25.34  -0.447   3.059  
 2460647.32146   0.869   0.732  20.55   4  2  16    671088772    14.07    2.78   21.451  25.37  -0.295   2.621  
 2460647.32609   0.950   0.957  20.63   4  2  16    671088772     6.29    1.56   11.920  25.38   0.009   2.899  
 2460647.34215  -0.533   5.468  20.42   4  2  16    671088772   -21.76   -3.99   30.963  25.34  -0.227   3.225  
 2460647.34678   2.074   3.422  20.54   4  2  16    671088772    10.91    2.39   21.397  25.36   0.370   3.065  
 2460647.35111   0.537   0.361  20.32   4  2  16    671088772   -16.41   -3.24   18.212  25.34   0.484   3.294  
 2460647.35614  -0.586   1.073  20.48   4  2  16    671088772   -27.27   -4.47   27.878  25.36   0.530   3.238  
 2460647.36068  -0.186   7.278  20.57   4  2  16    671088772     9.16    1.85   23.374  25.36   0.354   2.931  
 2460647.36606   1.866   6.020  20.47   4  2  16    671088772    47.50    6.15   29.117  25.34  -0.082   3.213  
 2460647.37035   0.860   0.454  20.57   4  2  16    671088772    -5.43   -1.44   20.681  25.35   0.578   3.243  
 2460647.37498   0.444   0.471  20.65   4  2  16    671088772   -10.09   -2.17   12.467  25.35   1.440   2.608  
 2460647.37961   1.084   2.192  20.60   4  2  16    671088772    -0.50   -0.19   42.842  25.34   1.811   3.075  
 2460648.29945  -0.007   9.156  20.29   4  2  16    671088772     4.02    1.02   19.959  25.23  -0.244   3.263  
 2460648.30408  -0.883   4.430  20.37   4  2  16    671088772   -15.86   -3.24   41.013  25.25   0.923   3.094  
 2460648.30871  -0.786   0.378  20.29   4  2  16    671088772   -66.77   -7.47   18.919  25.23   0.494   3.035  
 2460648.31334   1.141   7.654  20.31   4  2  16    671088772   -40.04   -5.75   30.977  25.24   0.261   3.161  
 2460648.31797   2.746   0.603  20.31   4  2  16    671088772    64.23    7.25   14.255  25.23   0.367   3.127  
 2460648.32304   0.217   0.523  20.37   4  2  16    671088772     5.05    1.31   33.120  25.23   0.742   2.963  
 2460648.33186   1.655   0.772  20.30   4  2  16    671088772   -24.61   -3.96   16.659  25.25   0.715   3.597  
 2460648.33696   0.954   6.745  20.40   4  2  16    671088772     4.12    1.19   33.215  25.23   0.896   3.098  
 2460648.34136   0.960   2.647  20.44   4  2  16    671088772   -39.85   -5.77   37.596  25.24   1.258   3.016  
 2460648.34610   1.344   3.400  20.46   4  2  16    671088772    -4.07   -1.02   21.873  25.24   0.884   3.296  
 2460648.35085   1.372   0.723  20.45   4  2  16    671088772    -2.22   -0.50   14.215  25.24   1.213   3.001  
 2460648.35593   2.608   1.786  20.41   4  2  16    671088772    40.42    5.47   29.769  25.23   1.262   3.461  
 2460648.36056   2.294   0.513  20.41   4  2  16    671088772    13.30    2.69   19.937  25.22   1.934   3.187  
 2460648.36519   0.692   0.323  20.44   4  2  16    671088772   -29.28   -4.78   17.499  25.22   1.546   3.158  
 2460648.36982   1.180   1.549  20.43   4  2  16    671088772     3.74    0.87   18.264  25.21   1.302   3.542  
 2460648.37445   2.323   0.346  20.41   4  2  16    671088772    44.02    5.72   16.794  25.19   0.967   3.175  
 2460650.30183   1.269  40.660  17.87   4  2  16    671088772   -16.07   -2.88   40.176  23.13   2.743   4.268  
 2460650.30646   1.589  20.089  18.44   4  2  16    671088772    48.72    5.91   16.143  23.63   0.943   4.258  
 2460650.31109   1.572  27.371  18.44   4  2  16    671088772   -19.54   -2.80   27.782  23.87   1.116   6.066  
 2460650.31572   0.442  67.538  17.34   4  2  16    671088772   -70.40   -7.40   18.226  22.60   1.908   4.616  
 2460650.34742   1.214  16.569  18.27   4  2  16    671088772    10.47    1.97   19.179  23.52   1.979   4.312  
 2460650.35205   0.649  15.711  18.54   4  2  16    671088772     5.23    1.12   59.439  23.97   0.529   5.756  
 2460650.35669   0.395   9.026  18.36   4  2  16    671088772   -37.46   -4.51   15.783  23.84  -0.674   5.476  
 2460650.36132   1.722  24.268  18.55   4  2  16    671088772    71.68    7.18   10.674  23.79   1.469   3.960  
 2460653.29555   1.592   2.808  19.98   4  2  16    671088772    43.80    5.40   17.208  25.33  -0.666   5.106  
 2460653.30023   0.992   0.295  19.98   4  2  16    671088772   -67.83   -7.42   30.333  25.33   0.243   4.676  
 2460653.30481   1.316   2.763  20.09   4  2  16    671088772     0.03    0.01   20.063  25.34   1.147   4.347  
 2460653.30944   1.471   0.578  20.06   4  2  16    671088772    23.77    3.40   13.120  25.34   2.039   4.162  
 2460653.31916   0.020   1.289  20.05   4  2  16    671088772   -52.52   -6.13   14.417  25.34   2.007   5.022  
 2460653.32379   1.107   1.851  20.11   4  2  16    671088772    32.66    4.05   10.562  25.36   1.150   4.510  
 2460653.32843   1.702   0.855  20.21   4  2  16    671088772    20.16    3.01   13.668  25.37   1.720   5.019  
 2460653.33306   1.106   1.334  20.29   4  2  16    671088772   -27.44   -4.26   31.611  25.38   1.093   4.720  
 2460653.34275  -0.345   3.975  20.30   4  2  16    671088772   -35.03   -4.80   24.668  25.38   2.045   4.246  
 2460653.34739   1.807   3.470  20.34   4  2  16    671088772    39.27    5.15   31.790  25.38   0.698   4.422  
 2460653.35202  -0.088   0.005  20.28   4  2  16    671088772   -48.68   -5.90    9.083  25.37   1.246   4.008  
 2460653.35665   0.958   0.599  20.19   4  2  16    671088772    -0.06   -0.01   12.260  25.36   1.337   3.956  
 2460653.36636   1.461   1.342  20.30   4  2  16    671088772    68.50    7.28   29.508  25.36   0.800   4.523  
 2460653.37099   0.231   6.058  20.31   4  2  16    671088772   -51.90   -6.46   28.803  25.35   1.119   3.848  
 2460653.37562   1.888   0.703  20.32   4  2  16    671088772    20.65    3.34   23.083  25.35   1.395   4.250  
 2460643.29442  -1.039   0.502  20.88   4  2  16    671088772    -9.76   -2.21   10.446  25.49  -1.080   2.781  
 2460643.29882   0.219   2.880  20.71   4  2  16    671088772    40.89    5.72   28.367  25.47   0.534   3.050  
 2460643.30369   0.209   1.133  20.76   4  2  16    671088772    46.93    6.08   13.790  25.48  -0.618   2.731  
 2460643.30832  -1.257   1.029  20.78   4  2  16    671088772    -3.84   -1.25   51.422  25.48   0.135   2.941  
 2460643.32360  -0.263   2.894  20.59   4  2  16    671088772    15.07    2.81   19.881  25.45  -1.096   3.682  
 2460643.32707  -2.347   1.998  20.98   4  2  16    671088772   -34.62   -5.39   22.882  25.45  -1.058   2.668  
 2460643.33170  -0.176   4.033  20.91   4  2  16    671088772     0.03    0.01   26.311  25.46  -0.827   2.513  
 2460643.33633  -1.569   0.253  20.76   4  2  16    671088772     2.49    0.81   22.252  25.45  -0.237   2.518  
 2460643.34097  -1.048   1.537  20.58   4  2  16    671088772   -23.09   -3.91   25.497  25.43  -0.498   2.990  
 2460643.34762  -1.180   3.240  20.47   4  2  16    671088772   -13.08   -2.40   21.796  25.42  -0.471   3.934  
 2460643.35179   0.049   3.592  20.65   4  2  16    671088772    -8.41   -2.01   17.428  25.42  -0.686   2.911  
 2460643.35642   0.961   0.180  20.62   4  2  16    671088772     1.99    0.47    5.547  25.42  -0.460   3.019  
 2460643.36105   0.533   0.048  20.59   4  2  16    671088772    60.14    7.33   36.031  25.43  -0.421   3.167  
 2460643.37186  -1.559   0.343  20.68   4  2  16    671088772   -21.43   -4.03   22.122  25.42  -0.355   3.051  
 2460643.37540  -1.001   1.737  20.31   4  2  16    671088772    22.80    3.66   30.113  25.42   0.105   4.453  
 2460643.37881  -1.611   1.047  20.76   4  2  16    671088772   -29.73   -5.02   32.123  25.42  -0.232   3.022  
 2460643.38344   0.907   0.925  20.78   4  2  16    671088772    33.17    4.87   14.722  25.42  -0.167   2.581  
 2460644.29440   0.673   2.576  20.93   4  2  16    671088772    42.49    5.91   29.118  25.45  -0.392   2.794  
 2460644.30297  -0.182   5.083  20.81   4  2  16    671088772    17.53    3.25   22.497  25.44   0.350   2.848  
 2460644.30760  -0.428   1.300  20.74   4  2  16    671088772    30.23    4.84   24.439  25.43   0.241   3.145  
 2460644.31795   1.055   5.564  20.55   4  2  16    671088772    59.34    7.23   35.729  25.41  -0.461   2.946  
 2460644.32257   1.481   0.571  20.76   4  2  16    671088772   -10.57   -2.32   23.622  25.43  -0.265   3.065  
 2460644.32721   0.308   2.576  20.82   4  2  16    671088772     5.22    1.32   16.471  25.45   0.192   3.051  
 2460644.33182  -0.196   2.847  20.82   4  2  16    671088772    12.44    2.75   21.563  25.45  -0.115   2.617  
 2460644.34149  -0.626   2.864  20.74   4  2  16    671088772   -18.93   -3.29   18.380  25.44  -0.139   3.033  
 2460644.34612  -0.453   5.888  20.69   4  2  16    671088772   -16.00   -3.10   29.561  25.43  -0.481   2.967  
 2460644.35075   1.147   1.053  20.66   4  2  16    671088772    46.54    6.00   15.895  25.43   0.176   2.863  
 2460644.35538   0.181   1.177  20.67   4  2  16    671088772    -7.55   -2.01   50.386  25.43  -0.050   3.116  
 2460644.36503   1.491   1.516  20.51   4  2  16    671088772    44.87    5.76   10.782  25.40  -0.079   2.947  
 2460644.36966   1.096   2.053  20.55   4  2  16    671088772    11.25    2.62   56.509  25.40   0.373   2.635  
 2460644.37429   0.197   0.555  20.55   4  2  16    671088772   -29.71   -4.66   27.319  25.40   0.650   3.346  
 2460645.29447  -0.142   2.610  20.78   4  2  16    671088772     9.16    2.32   33.632  25.43  -0.324   2.484  
 2460645.29795  -0.198   1.962  20.35   4  2  16    671088772     9.55    1.99   42.504  25.43   0.353   4.015  
 2460645.30142   0.788   2.663  20.68   4  2  16    671088772    -4.32   -1.28   39.290  25.43  -0.189   3.067  
 2460645.30605   0.799   0.100  20.67   4  2  16    671088772    33.95    5.27   26.059  25.43   0.216   2.818  
 2460645.31068  -0.737   1.761  20.64   4  2  16    671088772    -7.12   -1.93   30.737  25.42  -0.139   2.826  
 2460645.31761   0.638   2.572  20.46   4  2  16    671088772    14.56    2.89   19.590  25.41   0.325   3.100  
 2460645.32195   0.849   0.536  20.59   4  2  16    671088772     5.69    1.59   46.239  25.41  -0.254   3.000  
 2460645.32658   0.445   2.425  20.66   4  2  16    671088772    14.26    2.79   14.929  25.43  -0.410   2.972  
 2460645.33121   1.955   1.050  20.67   4  2  16    671088772    21.72    4.01   20.025  25.43   0.453   3.027  
 2460645.34157  -0.535   1.329  20.56   4  2  16    671088772     3.83    0.93   16.804  25.41   0.491   2.684  
 2460645.34620   0.924   0.730  20.60   4  2  16    671088772   -44.88   -6.22   29.544  25.41  -0.106   3.129  
 2460645.35083   0.281   1.115  20.60   4  2  16    671088772   -16.86   -3.47   21.736  25.42   0.607   3.097  
 2460645.35546   0.067   3.608  20.58   4  2  16    671088772    10.94    2.40   17.452  25.42   0.035   2.922  
 2460645.36487   0.380   0.633  20.54   4  2  16    671088772    28.35    4.65   16.250  25.41   0.622   3.198  
 2460645.36973  -0.002   1.671  20.56   4  2  16    671088772   -13.41   -2.50   21.210  25.41   0.680   2.695  
 2460645.37437   1.878   1.004  20.57   4  2  16    671088772    28.68    4.66   24.240  25.41  -0.264   3.064  
 2460645.37877  -0.158   1.460  20.42   4  2  16    671088772   -29.49   -4.67   23.638  25.40   0.113   3.449  
 2460642.29869  -0.554   0.051  20.78   4  2  16    671088772   -34.85   -5.47   36.417  25.50  -1.872   2.975  
 2460644.29869   0.629   0.967  20.80   4  2  16    671088772    24.80    4.32   19.627  25.44  -0.286   3.064  
 2460650.30646  -0.299  12.212  18.38   4  3   9    603979916    87.54    8.67   25.675  23.61  -0.274   4.363  
 2460650.30646  -0.299  12.213  18.38   4  3   9    603979916    87.53    8.67   25.672  23.61  -0.274   4.363  
 2460650.31125  -0.962   3.800  18.53   4  3   9    603979916    -2.03   -0.39   32.059  23.94  -2.546   4.630  
 2460650.31125  -0.962   3.805  18.53   4  3   9    603979916    -2.03   -0.39   32.059  23.94  -2.546   4.630  
 2460650.32049  -1.576  11.083  18.25   4  3   9    603979916  -110.72   -9.59   29.616  23.66  -2.284   5.298  
 2460650.34743  -0.444  16.559  18.26   4  3   9    603979916     5.49    1.09   32.360  23.49  -0.735   4.586  
 2460650.35206  -0.345   4.465  18.51   4  3   9    603979916    58.61    6.45   42.729  23.92  -1.611   5.372  
 2460650.35669  -0.909   2.242  18.43   4  3   9    603979916    -5.20   -0.97   20.133  23.87  -1.273   5.080  
 2460650.36606  -1.720   4.143  18.41   4  3   9    603979916   -79.11   -7.69   33.306  23.80  -2.180   4.315  
 2460648.29945   0.610   0.195  20.53   4  3   9    603979916    -5.76   -1.66   46.642  25.27   0.977   3.460  
 2460648.30408   1.457   0.519  20.71   4  3   9    603979916    12.51    2.84   21.724  25.29   0.151   2.479  
 2460648.30871   0.244   2.780  20.52   4  3   9    603979916     2.29    0.61   19.547  25.27   0.630   3.056  
 2460648.31334   1.756   0.052  20.51   4  3   9    603979916    15.46    3.08   14.407  25.26   0.632   3.312  
 2460648.31796  -0.345   0.406  20.51   4  3   9    603979916   -23.68   -4.04   22.591  25.26   0.619   3.268  
 2460648.32304   1.512   3.341  20.76   4  3   9    603979916    -8.14   -2.10   17.951  25.29   0.323   2.873  
 2460648.33186   0.345   3.458  20.36   4  3   9    603979916    -9.81   -2.28   59.568  25.25  -0.162   3.656  
 2460648.33696   0.225   1.083  20.47   4  3   9    603979916    -1.54   -0.45   29.277  25.24  -0.657   3.151  
 2460648.34136   0.741   1.085  20.62   4  3   9    603979916     7.09    1.72   11.569  25.24   0.119   3.149  
 2460648.34610  -0.805   1.162  20.64   4  3   9    603979916   -11.67   -2.49   17.914  25.24  -1.249   3.169  
 2460648.35085   0.692   3.703  20.62   4  3   9    603979916    17.52    3.31   31.898  25.24   0.794   3.128  
 2460648.35593  -0.203   0.344  20.54   4  3   9    603979916   -14.32   -2.96   21.400  25.23  -0.265   3.158  
 2460648.36056  -1.205   4.113  20.65   4  3   9    603979916     0.36    0.14   52.174  25.23  -0.583   2.817  
 2460648.36519   0.049   0.765  20.67   4  3   9    603979916     9.79    2.52   35.004  25.22  -0.721   2.607  
 2460648.36982  -0.928   1.641  20.74   4  3   9    603979916    -1.16   -0.42   24.292  25.21  -0.370   3.164  
 2460648.37445   1.035   1.244  20.72   4  3   9    603979916    52.31    6.83   26.969  25.18  -0.761   2.462  
 2460650.30183  -0.637  17.157  17.77   4  3   9    603979916    37.05    4.79   33.851  23.08  -1.229   4.684  
 2460653.29556   2.050   5.424  20.34   4  3   9    603979916    66.57    7.36   26.515  25.36  -0.016   4.192  
 2460653.30024   1.620   0.190  20.33   4  3   9    603979916    27.00    4.27   27.807  25.36   0.135   3.977  
 2460653.30482   0.696   0.908  20.46   4  3   9    603979916    39.86    5.37   18.903  25.37   0.101   3.846  
 2460653.30945  -0.492   5.084  20.42   4  3   9    603979916   -15.83   -2.74   23.841  25.37   0.436   3.831  
 2460653.31408   1.846   2.762  20.38   4  3   9    603979916    53.41    6.52   48.865  25.36  -1.101   4.769  
 2460653.31917   0.247   0.547  20.40   4  3   9    603979916   -11.87   -2.26   31.013  25.37   0.050   3.940  
 2460653.32380  -0.737   0.314  20.41   4  3   9    603979916    -5.63   -1.33   31.748  25.38  -0.199   4.293  
 2460653.32843  -2.152   4.687  20.46   4  3   9    603979916   -54.87   -6.59   29.869  25.39   0.024   4.537  
 2460653.33306   0.934   0.011  20.63   4  3   9    603979916    23.64    4.05   25.949  25.41  -1.063   3.645  
 2460653.33769  -0.464   1.824  20.52   4  3   9    603979916    -6.79   -1.33   24.116  25.40   0.709   4.412  
 2460653.34276  -1.724   2.532  20.55   4  3   9    603979916   -51.01   -6.32   16.305  25.40   1.206   3.373  
 2460653.34739   0.034   0.592  20.60   4  3   9    603979916   -17.62   -3.27   15.616  25.40  -0.366   3.781  
 2460653.35202  -0.490   4.532  20.49   4  3   9    603979916    -4.66   -1.14   31.293  25.38   0.147   4.359  
 2460653.35665   0.225   4.860  20.36   4  3   9    603979916    51.02    6.22   24.699  25.37   0.071   4.197  
 2460653.36128  -0.554   2.589  20.24   4  3   9    603979916    19.03    3.35   25.877  25.36  -0.496   3.731  
 2460653.36636   0.743   0.883  20.35   4  3   9    603979916    33.40    4.59   20.641  25.37  -1.115   3.988  
 2460653.37099  -0.785   1.314  20.44   4  3   9    603979916   -19.39   -3.45   39.389  25.37  -0.671   4.003  
 2460653.37562  -0.788   0.912  20.55   4  3   9    603979916     7.88    1.75   25.509  25.37  -0.157   3.715  
 2460653.38025  -1.811   0.762  20.43   4  3   9    603979916   -29.56   -4.72   34.865  25.36  -0.450   3.535  
 2460653.38488  -1.092   0.142  20.36   4  3   9    603979916   -29.48   -4.57   16.271  25.35  -1.067   4.142  
 2460653.38488   0.133   1.893  20.10   4  4  15    536871052   -45.97   -5.93   47.998  25.37  -0.079   4.205  
 2460648.29945  -0.650   1.841  20.15   4  4  15    536871052   -26.57   -4.43   20.023  25.24  -1.139   3.150  
 2460648.30408  -0.728   1.924  20.22   4  4  15    536871052    11.23    2.44   11.813  25.27  -0.690   2.834  
 2460648.30871  -1.201   0.747  20.13   4  4  15    536871052    18.75    3.26   15.564  25.24  -1.017   2.978  
 2460648.31334  -0.050   0.429  20.08   4  4  15    536871052    -4.14   -1.04   38.855  25.22  -0.718   3.106  
 2460648.32304  -1.102   1.098  20.13   4  4  15    536871052     7.61    1.69   30.415  25.24  -1.125   3.311  
 2460648.33198   0.729   7.863  20.39   4  4  15    536871052    34.19    5.20   30.153  25.23  -0.914   3.272  
 2460648.33696  -0.942   0.968  20.46   4  4  15    536871052    13.33    2.87   47.919  25.23  -0.079   2.854  
 2460648.34136  -0.685   2.256  20.54   4  4  15    536871052    -0.55   -0.18   27.007  25.24  -0.789   3.098  
 2460648.34611  -0.572   3.550  20.57   4  4  15    536871052    16.00    3.41   67.100  25.25  -0.499   2.743  
 2460648.35085  -0.301   0.327  20.52   4  4  15    536871052   -14.27   -3.28   37.597  25.25  -1.114   3.547  
 2460648.35593  -0.847   2.606  20.55   4  4  15    536871052    12.30    2.78   16.579  25.26  -0.257   2.658  
 2460648.36056   1.259   1.044  20.55   4  4  15    536871052    34.71    5.18   16.762  25.25  -0.589   2.811  
 2460648.36519  -0.735   0.079  20.53   4  4  15    536871052    -3.30   -0.91   13.039  25.24  -1.237   2.854  
 2460648.36982  -3.075   7.136  20.56   4  4  15    536871052   -66.49   -7.67   26.582  25.24  -0.048   3.280  
 2460648.37445  -1.165   1.211  20.61   4  4  15    536871052   -12.52   -2.85   25.300  25.21  -0.278   2.903  
 2460650.30183   0.885  20.028  17.86   4  4  15    536871052   111.00    9.25   19.844  23.14  -0.264   4.480  
 2460650.30646  -1.191  18.580  18.45   4  4  15    536871052   -18.66   -3.18   30.259  23.65   0.888   4.668  
 2460650.31110   0.593  10.359  18.41   4  4  15    536871052    88.75    7.94   16.091  23.93   0.522   5.544  
 2460650.31573   0.878  49.039  17.32   4  4  15    536871052    35.04    4.94   32.947  22.59   0.618   4.617  
 2460650.32036  -0.298  21.064  18.15   4  4  15    536871052    15.62    2.15   17.747  23.68  -0.023   5.443  
 2460650.35206   1.693  24.754  18.45   4  4  15    536871052    88.35    8.17   22.931  23.95   0.326   5.569  
 2460653.29556   1.473   0.617  20.28   4  4  15    536871052    47.49    5.97   23.079  25.36   0.795   4.426  
 2460653.30024   1.094   2.644  20.28   4  4  15    536871052   -35.28   -5.04   40.328  25.37   0.767   4.550  
 2460653.31408   0.267   0.582  20.26   4  4  15    536871052   -35.13   -4.74   32.516  25.36   0.866   4.398  
 2460653.31917   1.031   1.872  20.28   4  4  15    536871052   -28.20   -3.92   20.189  25.38   1.287   4.162  
 2460653.32380   0.443   5.392  20.32   4  4  15    536871052    -2.20   -0.39   14.417  25.41   0.603   4.362  
 2460653.32843  -1.119   1.435  20.29   4  4  15    536871052   -44.45   -5.43   20.880  25.42   0.799   4.205  
 2460653.33306  -0.606   2.550  20.40   4  4  15    536871052   -67.49   -7.27   28.290  25.41   0.767   4.073  
 2460653.33769  -0.093   2.545  20.34   4  4  15    536871052   -51.43   -6.41   58.128  25.42  -0.278   4.399  
 2460653.34276   1.352   1.852  20.36   4  4  15    536871052    -0.21   -0.05   27.478  25.43   1.200   3.845  
 2460653.34739  -0.179   4.556  20.36   4  4  15    536871052   -41.88   -5.58   23.799  25.42   0.557   3.574  
 2460653.35202   0.404   2.320  20.27   4  4  15    536871052   -15.99   -2.62   17.699  25.41   1.210   4.116  
 2460653.35665   0.925   3.684  20.16   4  4  15    536871052    24.65    3.71   26.404  25.40   0.472   4.479  
 2460653.36128   0.949   3.170  20.08   4  4  15    536871052   -10.25   -1.90   26.285  25.37  -0.213   4.862  
 2460653.36636   0.820   2.880  20.16   4  4  15    536871052   -60.52   -6.92   21.160  25.39   1.065   4.489  
 2460653.37099   1.147   3.892  20.17   4  4  15    536871052    -8.97   -1.65   19.823  25.39   0.899   4.778  
 2460653.37562   1.009   1.516  20.26   4  4  15    536871052     9.03    1.86   20.168  25.38   0.761   3.461  
 2460607.50444   2.528   2.621  20.21   5  1  16    671105164    74.92    7.32   16.614  25.30   0.731   4.443  
 2460607.50907   2.818   2.901  20.15   5  1  16    671105164    78.21    7.97   19.554  25.29  -0.148   4.137  
 2460607.51370   1.219   2.539  20.05   5  1  16    671105164    41.33    4.90   14.756  25.28   0.705   4.724  
 2460607.49622   2.868   1.508  19.84   5  1  16    671105164   117.38    9.28   20.738  25.30  -1.317   5.765  
 2460607.49981   1.083   0.611  20.16   5  1  16    671105164    41.86    5.39   20.570  25.30   0.159   4.724  
 2460608.39735  -0.065   0.178  20.16   5  1  16    671105164    69.05    7.37   15.682  25.25  -1.196   3.182  
 2460608.40198  -0.505   0.364  20.19   5  1  16    671105164     7.22    1.72   24.519  25.26  -1.464   3.158  
 2460608.40661   1.038   2.666  19.99   5  1  16    671105164    88.60    8.65   16.000  25.22  -0.481   3.652  
 2460608.41124   0.662   6.567  20.07   5  1  16    671105164    89.68    8.60   24.790  25.25  -0.508   3.990  
 2460608.41587   0.013   0.067  20.07   5  1  16    671105164    -6.94   -1.43   21.582  25.25  -1.167   3.718  
 2460608.42104  -1.674   0.429  20.00   5  1  16    671105164   -53.71   -6.46   37.182  25.24  -1.025   4.496  
 2460608.42567   1.024   1.959  20.03   5  1  16    671105164    31.68    4.65   22.098  25.24  -0.486   3.834  
 2460608.43030   1.331   1.226  20.03   5  1  16    671105164    68.67    7.75   38.732  25.24  -0.236   3.829  
 2460608.43493   1.190   1.464  19.97   5  1  16    671105164    19.49    3.40   24.268  25.24  -0.257   4.371  
 2460608.43956   0.497   1.177  19.99   5  1  16    671105164     0.76    0.19   24.168  25.24  -1.068   3.699  
 2460608.44474   0.365   0.995  19.96   5  1  16    671105164    79.59    7.85    8.087  25.24  -0.328   3.845  
 2460608.44938   1.936   0.042  20.02   5  1  16    671105164    60.29    6.80   28.810  25.25  -0.844   4.385  
 2460608.45401   0.873   0.427  19.98   5  1  16    671105164    87.81    8.34   12.127  25.24  -0.111   4.047  
 2460608.45864   1.385   9.173  19.95   5  1  16    671105164   101.54    9.24   25.901  25.24  -0.525   3.934  
 2460608.46327   0.466   0.452  19.89   5  1  16    671105164     3.70    0.88   26.285  25.22  -0.172   3.888  
 2460608.46850   0.959   1.088  20.02   5  1  16    671105164    10.68    2.21   26.200  25.25  -0.351   3.648  
 2460608.47313   1.097   1.057  19.86   5  1  16    671105164    13.11    2.31   29.280  25.21  -0.794   3.843  
 2460608.47776   1.869   4.150  19.87   5  1  16    671105164    29.22    4.20   18.258  25.22  -0.010   4.307  
 2460608.48240   0.216   4.028  19.84   5  1  16    671105164   -21.52   -3.49   33.073  25.20   0.296   4.097  
 2460608.48703   0.140   1.029  19.81   5  1  16    671105164   -39.25   -4.86   13.449  25.20   0.396   3.987  
 2460610.50655   2.505   1.486  19.75   5  1  16    671105164    23.23    3.58   17.939  24.99   0.738   3.909  
 2460610.51118   0.938   0.139  19.72   5  1  16    671105164   -24.70   -3.57   14.033  24.98   1.270   4.250  
 2460610.37385   0.044   0.446  20.30   5  1  16    671105164     1.07    0.30   15.152  25.08  -1.046   3.192  
 2460610.37856  -1.287   0.194  20.28   5  1  16    671105164    -0.11   -0.03   11.718  25.08  -1.082   3.622  
 2460610.38311   1.399   8.852  20.40   5  1  16    671105164    37.32    5.31   17.034  25.09  -0.765   3.542  
 2460610.38774   0.067   2.136  20.30   5  1  16    671105164    -1.56   -0.48   42.466  25.09  -0.800   3.443  
 2460610.39237  -0.587   2.488  20.34   5  1  16    671105164    -0.15   -0.04   24.230  25.10  -0.684   3.702  
 2460610.39796  -1.480   0.455  20.40   5  1  16    671105164   -24.52   -4.10   30.883  25.12  -0.835   3.546  
 2460610.40224   0.326   0.639  20.38   5  1  16    671105164     5.77    1.39   19.068  25.10  -0.778   2.762  
 2460610.40687   1.059   1.738  20.42   5  1  16    671105164    -1.32   -0.46   28.395  25.11  -0.546   3.081  
 2460610.41127  -0.568  15.865  20.44   5  1  16    671105164    -2.62   -0.71   39.017  25.12  -0.563   3.123  
 2460610.41613  -0.201   1.889  20.55   5  1  16    671105164     6.80    1.80   19.938  25.12  -1.057   3.261  
 2460610.42137   0.925   1.579  20.37   5  1  16    671105164    33.47    5.03   21.679  25.12  -0.130   3.722  
 2460610.42600   1.702   0.364  20.35   5  1  16    671105164    23.43    3.87   21.208  25.12   0.136   3.866  
 2460610.43063  -0.331   0.020  20.28   5  1  16    671105164   -13.65   -2.58   17.662  25.11   0.396   3.287  
 2460610.43526   1.276   8.558  20.33   5  1  16    671105164    35.50    5.05   34.986  25.12  -0.486   3.402  
 2460610.43989   2.956   1.622  20.46   5  1  16    671105164    49.30    6.32   18.198  25.12  -0.042   3.307  
 2460610.44511  -0.178   0.440  20.42   5  1  16    671105164     1.56    0.46   18.699  25.12  -0.561   3.454  
 2460610.44974   0.024   4.447  20.28   5  1  16    671105164   -12.64   -2.50   22.640  25.11  -0.374   3.537  
 2460610.45438   0.311   1.095  20.23   5  1  16    671105164     9.70    1.84   13.820  25.10  -0.572   3.930  
 2460610.45901   0.700   0.335  20.23   5  1  16    671105164    54.47    6.66   17.948  25.09  -0.364   3.615  
 2460610.46364   1.518   1.338  20.24   5  1  16    671105164     3.73    0.95   37.920  25.09   0.632   3.605  
 2460610.46888   0.554   3.362  20.25   5  1  16    671105164    12.46    2.60   37.308  25.09   1.288   4.059  
 2460610.47351   2.221   2.196  20.15   5  1  16    671105164    68.92    7.47   17.356  25.08  -1.425   3.873  
 2460610.47814  -0.320   3.205  20.09   5  1  16    671105164   -30.11   -4.65   38.109  25.07   0.197   3.667  
 2460610.48277   1.228   0.101  19.98   5  1  16    671105164    37.88    5.05   21.211  25.05  -0.259   4.116  
 2460610.48740   1.913   2.627  19.96   5  1  16    671105164    24.07    3.85   41.277  25.04  -0.217   4.629  
 2460610.49265   1.658   3.581  19.91   5  1  16    671105164    50.80    6.07   26.488  25.03   1.032   3.734  
 2460610.49728   0.437   0.263  19.84   5  1  16    671105164   -11.66   -2.13   21.135  25.01   1.250   3.679  
 2460610.50191   0.973   0.363  19.82   5  1  16    671105164     7.12    1.66   37.230  25.00   1.420   4.630  
 2460612.50186   1.111   1.344  19.82   5  1  16    671105164    23.53    3.08   21.954  25.08   0.599   4.811  
 2460612.45829   1.309   5.999  20.32   5  1  16    671105164    23.09    3.62   30.915  25.17  -0.545   3.676  
 2460612.46258   2.998   3.854  20.38   5  1  16    671105164    52.75    6.55   21.071  25.15  -0.238   3.452  
 2460612.46717   0.666   7.519  20.17   5  1  16    671105164    28.75    4.54   45.766  25.14  -0.416   4.277  
 2460612.47149   1.328   0.229  20.09   5  1  16    671105164    50.63    6.50   30.411  25.13   0.173   3.997  
 2460612.47589   0.622   0.527  20.16   5  1  16    671105164    -4.72   -1.10   39.543  25.13   0.350   3.568  
 2460612.48239   1.134   0.940  20.21   5  1  16    671105164    10.07    2.08   22.201  25.12   0.730   3.458  
 2460612.48890  -0.748   0.398  20.20   5  1  16    671105164   -33.42   -4.98   26.258  25.11   0.386   3.624  
 2460612.49353   1.218   9.648  20.11   5  1  16    671105164    39.12    5.31   33.330  25.10   0.689   3.668  
 2460612.49800  -0.087   0.168  20.08   5  1  16    671105164   -43.39   -5.54   24.416  25.08   1.715   4.280  
 2460613.41675   0.890   0.094  20.77   5  1  16    671105164    12.56    2.79   19.657  25.20  -0.809   3.103  
 2460613.42138   1.440   2.069  20.71   5  1  16    671105164    34.50    4.92   14.753  25.20  -0.624   3.025  
 2460613.42602   1.899   2.639  20.60   5  1  16    671105164    22.57    3.90   26.098  25.18  -1.205   3.181  
 2460613.43065   1.153   2.892  20.58   5  1  16    671105164     5.35    1.44   22.503  25.18  -0.322   3.014  
 2460613.43528   0.602   0.557  20.59   5  1  16    671105164    11.34    2.18   21.958  25.17  -0.302   3.401  
 2460613.44060   0.652   2.706  20.36   5  1  16    671105164    11.83    2.24   28.564  25.15  -0.935   3.979  
 2460613.44515   0.034   2.600  20.50   5  1  16    671105164    -1.77   -0.46   17.633  25.14   0.538   3.120  
 2460613.44978  -0.294   0.217  20.40   5  1  16    671105164    -1.48   -0.34   22.655  25.08  -0.105   3.664  
 2460613.45406   1.042   1.535  20.22   5  1  16    671105164    12.27    2.58   20.656  24.99   0.166   4.121  
 2460613.45904  -2.415   1.357  19.79   5  1  16    671105164   -76.27   -7.78   27.494  24.68  -0.087   4.517  
 2460613.46449  -0.693   0.613  20.29   5  1  16    671105164    -5.04   -1.09    9.463  25.02   0.494   3.708  
 2460613.46896  -1.193   0.218  20.36   5  1  16    671105164   -11.27   -2.34   26.028  25.02   0.240   3.528  
 2460615.42006  -1.100   0.955  20.68   5  1  16    671105164   -12.56   -2.51   12.753  25.13  -0.003   2.975  
 2460615.42469   0.724   0.488  20.60   5  1  16    671105164    16.41    3.17   23.862  25.12   0.137   3.498  
 2460615.42932   0.933   0.048  20.52   5  1  16    671105164    24.86    4.28   31.070  25.11   0.488   3.390  
 2460615.43395  -0.385   0.383  20.64   5  1  16    671105164   -21.51   -3.88   14.377  25.13   0.543   2.951  
 2460615.43858  -0.705   1.335  20.65   5  1  16    671105164    11.21    2.21   13.847  25.14  -0.479   3.342  
 2460615.44368   1.168   2.638  20.63   5  1  16    671105164    19.45    3.42   22.873  25.13  -0.192   3.383  
 2460615.44854   0.514   2.552  20.64   5  1  16    671105164    18.91    3.45   13.268  25.14   0.312   3.348  
 2460615.45309   1.253   0.245  20.57   5  1  16    671105164    18.59    3.42   15.274  25.13   0.089   3.226  
 2460615.45780   0.152   3.679  20.62   5  1  16    671105164    -5.59   -1.46   28.215  25.11  -0.028   2.996  
 2460615.46243   1.675   2.149  20.61   5  1  16    671105164    23.06    3.89   33.847  25.11  -0.208   3.400  
 2460615.46760   1.903   0.231  20.60   5  1  16    671105164    30.53    4.75   23.727  25.11  -0.258   3.292  
 2460615.47224  -0.405   0.960  20.40   5  1  16    671105164    -2.05   -0.53   13.887  25.09   0.350   3.381  
 2460615.47691  -0.309   0.247  20.36   5  1  16    671105164    -7.87   -1.80   32.800  25.07   0.746   3.885  
 2460615.48138   1.183   0.124  20.25   5  1  16    671105164    20.26    3.29   29.113  25.06   1.245   4.101  
 2460615.48613   1.159   0.809  20.20   5  1  16    671105164    11.95    2.40   35.767  25.04   0.933   3.868  
 2460616.41514   0.591   1.166  20.35   5  1  16    671105164    13.26    2.12   11.120  25.17   0.446   4.132  
 2460616.41910  -1.406   1.178  20.51   5  1  16    671105164    -3.49   -0.81   21.623  25.17   0.052   3.647  
 2460616.42359   1.803   0.927  20.53   5  1  16    671105164    12.01    2.54   30.071  25.18   0.307   3.541  
 2460616.42822  -0.053   6.078  20.62   5  1  16    671105164    -4.83   -1.39   37.990  25.18   0.539   3.162  
 2460616.43251   0.610   0.044  20.55   5  1  16    671105164    -2.29   -0.62   21.350  25.17  -0.116   3.985  
 2460616.44020   1.382   0.792  20.68   5  1  16    671105164    11.09    2.22   13.117  25.16  -0.232   2.733  
 2460616.44483   1.330   1.024  20.63   5  1  16    671105164     1.12    0.32   21.213  25.16  -0.731   3.088  
 2460616.44935   1.416   0.071  20.60   5  1  16    671105164    25.92    4.16   20.928  25.15  -0.914   3.121  
 2460616.45409   0.365   1.389  20.57   5  1  16    671105164     0.38    0.12   30.148  25.14   0.550   3.372  
 2460616.45876   0.951   0.425  20.28   5  1  16    671105164    -4.28   -0.88   16.818  25.13  -0.318   4.380  
 2460616.46362   1.670   5.016  20.36   5  1  16    671105164     8.30    1.82   23.679  25.13   0.628   3.475  
 2460616.46844   2.047   0.621  20.36   5  1  16    671105164    14.62    2.79   33.636  25.12   0.782   3.275  
 2460616.47299  -0.923   0.239  20.45   5  1  16    671105164   -28.13   -4.63   42.613  25.11   0.332   3.922  
 2460616.47768   0.459   1.237  20.43   5  1  16    671105164    -5.83   -1.51   45.675  25.10   1.420   3.489  
 2460616.48227   0.205   2.642  20.38   5  1  16    671105164    -9.15   -2.09   42.324  25.10   1.001   3.848  
 2460617.41475   1.380   0.490  20.17   5  1  16    671105164    40.66    5.57   37.790  24.99   0.821   3.308  
 2460617.41880   0.366   0.478  20.19   5  1  16    671105164   -12.56   -2.49   22.821  24.97   0.412   3.744  
 2460617.42366  -0.876   4.475  20.19   5  1  16    671105164   -35.17   -5.26   52.503  24.98   0.722   4.116  
 2460617.42771   0.050   1.242  20.26   5  1  16    671105164   -15.91   -2.91   23.323  24.96   1.012   3.542  
 2460617.43182   1.339   0.449  20.11   5  1  16    671105164    37.80    4.89   11.153  24.95   1.499   4.126  
 2460617.43879   1.541   1.198  20.12   5  1  16    671105164     3.22    0.69   19.648  24.97   1.518   3.776  
 2460617.44374   1.905   0.198  20.17   5  1  16    671105164     6.70    1.23   10.204  24.97   0.977   4.095  
 2460617.44954   1.402   1.264  20.24   5  1  16    671105164    14.45    2.50   17.528  24.91   1.283   3.850  
 2460617.45417   0.204   2.572  20.18   5  1  16    671105164   -30.07   -4.72   24.430  24.90   0.662   4.026  
 2460617.45809   0.669   0.395  19.87   5  1  16    671105164     5.30    0.94   34.232  24.90   0.985   5.200  
 2460617.46289   0.317   0.595  19.88   5  1  16    671105164   -15.24   -2.61   25.603  24.88   0.236   4.399  
 2460617.46750   0.525   2.299  19.87   5  1  16    671105164    -7.93   -1.70   33.957  24.88   1.508   4.158  
 2460617.47180   2.002   0.399  19.86   5  1  16    671105164   -10.00   -1.93   16.991  24.88   1.417   4.093  
 2460617.47654   1.701   0.593  19.83   5  1  16    671105164    25.76    3.78   23.203  24.85   1.550   4.254  
 2460617.48090   0.562   2.069  19.67   5  1  16    671105164    -4.00   -0.82   16.524  24.82   1.561   4.061  
 2460618.41372  -1.234   3.282  20.44   5  1  16    671105164     4.65    0.98   17.963  25.19  -0.340   3.748  
 2460618.41842  -0.642   1.081  20.50   5  1  16    671105164   -14.91   -3.00   30.847  25.18  -0.812   3.739  
 2460618.42294   0.106   0.185  20.37   5  1  16    671105164    22.76    3.92   19.904  25.18  -0.048   3.450  
 2460618.42780   0.969   3.064  20.38   5  1  16    671105164    10.54    2.13   15.919  25.19  -0.259   3.650  
 2460618.43239   1.131   6.738  19.88   5  1  16    671105164    52.85    6.09   19.892  25.16   0.370   4.627  
 2460618.43757  -0.656   0.201  20.09   5  1  16    671105164   -12.36   -2.40   21.867  25.14   0.184   3.656  
 2460618.44197  -0.380   7.618  19.85   5  1  16    671105164   -89.90   -8.57   42.576  25.11   0.499   4.286  
 2460618.44678   0.619   2.516  20.09   5  1  16    671105164    25.57    3.90    9.349  25.13   0.088   3.771  
 2460618.45147   0.313   0.890  20.15   5  1  16    671105164   -31.39   -4.90   24.551  25.14   0.126   3.796  
 2460618.45607  -1.528   0.619  20.24   5  1  16    671105164   -18.27   -3.40   37.437  25.13   1.051   3.662  
 2460618.46139   0.653   0.345  20.19   5  1  16    671105164     6.95    1.68   19.270  25.12  -0.456   3.760  
 2460618.46609  -1.158   0.580  20.18   5  1  16    671105164   -63.71   -7.34   20.687  25.12  -0.230   3.740  
 2460618.47066   1.060   0.675  20.14   5  1  16    671105164   -13.43   -2.57   37.276  25.11   0.000   3.732  
 2460618.47529  -0.761   2.263  20.14   5  1  16    671105164   -42.77   -5.61   23.580  25.10  -0.184   3.653  
 2460618.47979  -0.222   0.353  20.10   5  1  16    671105164   -41.36   -5.48   30.044  25.11   0.792   4.063  
 2460619.38065  -0.435   2.709  20.63   5  1  16    671105164    -0.20   -0.06   34.547  25.18  -0.092   3.269  
 2460619.38528  -0.092   4.594  20.62   5  1  16    671105164    -4.55   -1.23   33.556  25.17  -0.458   3.257  
 2460619.38991  -0.287   0.616  20.60   5  1  16    671105164    16.28    3.17   16.351  25.16  -0.113   3.406  
 2460619.39454   0.547   1.585  20.57   5  1  16    671105164     0.88    0.22   16.732  25.15  -0.205   3.232  
 2460619.39917  -1.462   1.435  20.63   5  1  16    671105164   -12.17   -2.74   42.302  25.15  -1.092   3.256  
 2460619.40419  -0.832   0.468  20.59   5  1  16    671105164    -7.48   -1.78   24.422  25.16  -0.477   3.517  
 2460619.40893   0.552   4.038  20.61   5  1  16    671105164   -12.92   -2.92   37.043  25.15   0.214   2.977  
 2460619.41356   0.235   2.833  20.70   5  1  16    671105164     0.04    0.01   19.663  25.15  -0.395   2.970  
 2460619.41819   0.956   2.040  20.58   5  1  16    671105164    -4.76   -1.26   28.590  25.15  -0.585   3.356  
 2460619.42282  -1.384   1.923  20.60   5  1  16    671105164   -19.81   -3.82   33.059  25.14   0.317   3.212  
 2460619.42818   0.692   0.770  20.40   5  1  16    671105164    14.11    2.60   23.081  25.12  -0.210   4.082  
 2460619.43281  -1.093   2.018  20.39   5  1  16    671105164   -48.67   -6.13   15.936  25.12   0.180   3.601  
 2460619.43744   0.787   0.648  20.44   5  1  16    671105164    13.66    2.72   21.860  25.11   0.045   3.435  
 2460619.44207  -1.202   2.050  20.32   5  1  16    671105164   -34.56   -4.77   16.959  25.09   0.702   3.476  
 2460619.44670  -0.768   0.141  20.12   5  1  16    671105164    -5.68   -1.18   13.586  25.06   1.034   4.242  
 2460619.45191   0.854   0.579  20.23   5  1  16    671105164    17.51    3.36   41.271  25.07   1.203   3.738  
 2460619.45654   2.512   3.466  20.13   5  1  16    671105164    37.76    4.81   16.434  25.06   1.069   4.291  
 2460619.46117  -0.197   0.426  20.20   5  1  16    671105164    -5.40   -1.27   11.131  25.05   0.398   3.731  
 2460619.46580   1.541   2.624  20.17   5  1  16    671105164     5.77    1.21   15.845  25.05   0.993   3.540  
 2460619.47044   0.696   0.894  20.17   5  1  16    671105164   -18.51   -3.00   13.777  25.05   0.885   3.984  
 2460619.47568  -0.160   1.592  20.15   5  1  16    671105164    -3.58   -0.78   24.138  25.05  -0.149   4.193  
 2460619.48031   0.767   2.037  20.12   5  1  16    671105164    11.58    2.32   20.511  25.04   0.361   3.782  
 2460619.48494   1.160   2.097  20.03   5  1  16    671105164    -4.52   -0.96   22.174  25.03   1.112   4.585  
 2460619.48957   0.656   5.710  19.98   5  1  16    671105164    15.06    2.65   37.258  25.01   1.385   3.616  
 2460619.49420   1.471   0.091  19.90   5  1  16    671105164    18.56    3.19   13.069  24.99   1.482   4.183  
 2460620.36498   0.579   3.413  20.53   5  1  16    671105164    28.86    4.48   33.297  25.24   0.181   3.632  
 2460620.36961  -0.615   0.605  20.52   5  1  16    671105164     3.68    0.86   20.118  25.23  -1.031   3.008  
 2460620.37424   0.998   4.759  20.48   5  1  16    671105164    50.41    6.30   25.430  25.22  -0.091   3.586  
 2460620.37887  -1.908   1.567  20.45   5  1  16    671105164   -20.56   -3.37   22.526  25.22  -0.279   3.248  
 2460620.38350  -0.437   6.396  20.42   5  1  16    671105164   -17.09   -3.15   29.461  25.21  -0.172   3.287  
 2460620.38874  -1.089   0.448  20.46   5  1  16    671105164   -23.10   -3.75   19.325  25.21  -0.600   3.526  
 2460620.39337  -0.894   6.214  20.42   5  1  16    671105164     1.98    0.62   39.598  25.21  -0.439   3.469  
 2460620.39800   0.462   5.011  20.45   5  1  16    671105164     0.14    0.04   20.963  25.21  -0.184   3.215  
 2460620.40271  -1.158   1.095  20.38   5  1  16    671105164   -31.28   -4.72   16.685  25.21  -0.603   3.581  
 2460620.40726  -1.090   1.197  20.27   5  1  16    671105164     1.52    0.42   25.500  25.19  -0.265   3.261  
 2460620.41245   1.146   3.819  20.40   5  1  16    671105164    45.75    6.18   47.771  25.20  -0.545   3.626  
 2460620.41708  -0.727   1.559  20.35   5  1  16    671105164     5.18    1.25   26.887  25.19  -0.086   3.582  
 2460620.42158  -0.665   0.725  20.27   5  1  16    671105164   -25.61   -3.96   25.778  25.17   0.175   3.694  
 2460620.42634   2.603   6.731  20.25   5  1  16    671105164    34.82    5.11   29.517  25.16   0.236   3.324  
 2460620.43097  -0.491   2.023  20.24   5  1  16    671105164   -35.79   -4.94   19.188  25.15   0.340   3.882  
 2460620.43610  -1.783   0.194  20.06   5  1  16    671105164    35.16    5.03   19.306  25.12  -0.156   3.687  
 2460620.44073  -0.236   4.922  20.12   5  1  16    671105164   -30.57   -4.19   20.551  25.12   0.010   3.697  
 2460620.44536  -0.169   0.187  20.03   5  1  16    671105164    14.12    2.70   41.447  25.11   0.132   3.719  
 2460620.44987   0.357   1.662  20.07   5  1  16    671105164    11.51    2.23   21.761  25.12   0.197   3.947  
 2460620.45463   0.267   2.528  20.07   5  1  16    671105164     0.41    0.12   35.567  25.11  -0.350   3.761  
 2460620.46000   0.609   1.021  19.97   5  1  16    671105164   -11.82   -2.24   22.039  25.10   0.164   4.442  
 2460620.46446   0.292   1.186  20.01   5  1  16    671105164   -51.70   -6.23   20.375  25.09   0.339   3.732  
 2460620.46909  -0.731   2.052  19.95   5  1  16    671105164   -41.63   -5.36   26.142  25.09   1.085   3.957  
 2460620.47372  -0.128   3.919  20.02   5  1  16    671105164   -67.00   -7.35   28.574  25.09   1.022   4.384  
 2460620.47835   1.129   5.560  19.97   5  1  16    671105164    64.85    7.12   29.259  25.08   1.108   3.891  
 2460622.43516  -0.153   3.299  20.26   5  1  16    671105164   -23.42   -3.73   29.364  25.10   0.617   4.726  
 2460622.43886  -2.510   5.703  20.53   5  1  16    671105164   -28.97   -4.40   29.085  25.08   0.811   3.429  
 2460622.44351   0.787   5.073  20.46   5  1  16    671105164    15.02    3.00   50.249  25.08  -0.107   3.334  
 2460622.44812   0.716   4.432  20.48   5  1  16    671105164    10.77    2.32   42.367  25.08   0.126   3.313  
 2460622.45276   0.342   0.712  20.35   5  1  16    671105164    -5.44   -1.29   34.516  25.07  -0.068   3.643  
 2460622.46107  -1.029   0.403  20.38   5  1  16    671105164   -42.44   -5.66   19.213  25.05   1.114   3.929  
 2460622.46570   0.733   1.866  20.23   5  1  16    671105164    13.53    2.56   18.632  25.04   1.739   3.798  
 2460622.47033   0.618   0.657  20.21   5  1  16    671105164   -17.13   -2.93   15.070  25.03   1.528   3.976  
 2460622.47496   0.687   0.607  20.21   5  1  16    671105164    12.88    2.43   24.933  25.01   0.524   4.221  
 2460622.47901   1.606   1.583  19.98   5  1  16    671105164    41.95    5.19   12.003  24.99   1.958   4.514  
 2460623.41319   1.117   2.729  20.25   5  1  16    671105164    44.47    5.76   21.643  24.98   0.349   3.780  
 2460623.41779   0.733   1.072  20.11   5  1  16    671105164   -11.40   -2.26   24.073  24.99   0.592   3.914  
 2460623.42245  -0.560   0.033  19.91   5  1  16    671105164   -16.13   -2.54   23.436  24.86   0.309   3.894  
 2460623.42712   0.527   2.716  19.85   5  1  16    671105164   -24.95   -3.98   27.156  24.75   1.255   4.414  
 2460623.43171  -0.230   2.415  20.11   5  1  16    671105164   -25.76   -3.96   22.766  24.96   1.414   4.096  
 2460623.43824  -0.186   1.240  20.14   5  1  16    671105164   -36.15   -5.03   16.102  24.99   0.992   3.703  
 2460623.44276   0.264   3.129  20.05   5  1  16    671105164   -12.49   -2.16   15.574  24.89   1.712   3.832  
 2460623.44745  -1.258   0.174  19.93   5  1  16    671105164   -21.93   -3.75   24.356  24.81   0.713   3.618  
 2460623.45203  -0.590   0.469  20.13   5  1  16    671105164   -64.41   -7.02   19.142  24.94   0.570   4.074  
 2460623.45591   0.492   1.807  19.83   5  1  16    671105164    15.87    2.68   41.560  24.94   1.812   5.751  
 2460608.39735  -0.064   0.178  20.16   5  1  16    671105164    69.05    7.37   15.682  25.25  -1.196   3.182  
 2460608.40198  -0.505   0.365  20.19   5  1  16    671105164     7.22    1.72   24.519  25.26  -1.464   3.158  
 2460615.48138   1.184   0.124  20.25   5  1  16    671105164    20.26    3.29   29.113  25.06   1.245   4.101  
 2460607.50537   1.417   2.779  20.19   5  2   9            0    35.10    4.69   18.209  25.26   0.000   3.143  
 2460607.51000   1.763   0.079  20.13   5  2   9            0    23.27    3.58   22.315  25.25   0.000   4.106  
 2460607.51463   2.949   2.377  20.03   5  2   9            0    73.49    7.34   21.775  25.24   0.173   4.193  
 2460608.39734   2.450   5.452  20.15   5  2   9            0    39.82    5.33   16.140  25.18   0.731   3.894  
 2460608.40198   2.206   1.081  20.17   5  2   9            0    -2.83   -0.70   25.175  25.18   0.000   5.503  
 2460608.40661   1.616   0.625  19.95   5  2   9            0    63.70    5.10    5.606  25.16   0.000   3.887  
 2460608.42104   2.328   1.442  20.05   5  2   9            0    25.91    3.85   17.792  25.20   1.121   7.774  
 2460608.42567   2.010   1.280  20.04   5  2   9            0    53.58    6.54   16.810  25.19   0.000   5.447  
 2460608.43030   1.758   4.052  20.12   5  2   9            0   -14.75   -2.62   32.049  25.19   0.000   3.245  
 2460608.43493   0.736   0.095  20.01   5  2   9            0    -5.91   -1.20   17.769  25.19   0.000   3.517  
 2460608.43956   1.644   0.627  20.03   5  2   9            0    17.71    2.15    5.553  25.20   0.000   3.920  
 2460608.44474   2.585   0.332  20.00   5  2   9            0    23.21    3.49   22.863  25.18   0.914   3.684  
 2460608.44938   1.448   0.173  20.07   5  2   9            0    27.60    4.28   14.881  25.19   1.653   4.875  
 2460608.45401   2.223   4.525  19.99   5  2   9            0   -17.91   -3.51   59.287  25.19   0.148   4.256  
 2460608.45864   2.480   0.798  19.99   5  2   9            0    41.48    5.72   27.662  25.19   0.148   4.741  
 2460608.46327   1.738   0.872  19.89   5  2   9            0    25.28    3.91   22.927  25.17   0.737   4.389  
 2460608.46850   1.018   0.144  20.01   5  2   9            0   -33.73   -4.82   30.202  25.18   0.000   3.731  
 2460608.47313   1.858   2.564  19.89   5  2   9            0    68.12    7.43   25.304  25.16   0.000   3.390  
 2460608.47776   0.499   1.449  19.89   5  2   9            0   -14.09   -2.84   48.810  25.16   0.000   4.066  
 2460608.48240   1.749   4.984  19.83   5  2   9            0     6.03    1.18   38.549  25.14  -1.643   4.165  
 2460608.48703   0.574   1.782  19.84   5  2   9            0   -54.82   -6.07    6.264  25.16   0.010   4.072  
 2460610.50654   1.285   0.754  19.87   5  2   9    746586244    69.08    7.42   28.936  24.94  -0.956   4.059  
 2460610.51118  -1.550   0.111  19.88   5  2   9    746586244   -43.83   -5.27   10.545  24.92  -1.084   3.856  
 2460610.37385   0.630   0.355  20.18   5  2   9            0   -37.63   -5.30   14.628  25.00   0.870   4.505  
 2460610.37856   1.428   3.053  20.25   5  2   9            0    25.62    2.94   11.702  25.01   0.000   3.992  
 2460610.39796   3.767   4.821  20.44   5  2   9            0    39.71    5.66   38.606  25.04   0.980   3.302  
 2460610.40224   3.190   1.676  20.44   5  2   9            0    35.83    5.23   12.612  25.04   0.587   3.023  
 2460610.40687   1.722   2.332  20.50   5  2   9            0    32.39    4.99   26.239  25.05   1.532   4.356  
 2460610.41150   3.375   3.914  20.67   5  2   9            0    29.44    4.68   17.182  25.06   0.000   3.024  
 2460610.41613   3.557   1.455  20.65   5  2   9            0    37.51    5.55   12.884  25.05   0.000   2.912  
 2460610.42137  -0.239   1.692  20.46   5  2   9            0   -18.17   -3.52   33.137  25.05   1.079   3.063  
 2460610.42600   1.023   0.982  20.45   5  2   9            0     2.40    0.64   22.823  25.05   0.840   3.578  
 2460610.43063   0.778   1.012  20.32   5  2   9            0    12.64    2.59   14.901  25.04   0.000   2.961  
 2460610.43526   3.167   1.312  20.53   5  2   9            0    23.09    4.11   30.432  25.05   0.000   3.138  
 2460610.43989   0.807   0.766  20.72   5  2   9            0   -14.70   -2.95   17.918  25.05   0.000   2.828  
 2460610.44511   2.486   5.655  20.73   5  2   9            0    30.28    4.94   29.187  25.05   0.817   2.888  
 2460610.44974   2.850   1.629  20.46   5  2   9            0    27.18    4.56   26.302  25.03  -0.037   3.427  
 2460610.45438   0.767   2.260  20.52   5  2   9            0     3.93    1.00   35.366  25.05   0.836   3.178  
 2460610.45901   2.505   5.203  20.40   5  2   9            0    28.16    4.41   35.252  25.03   0.369   3.361  
 2460610.46364   2.684   1.006  20.48   5  2   9            0    45.71    5.97   20.405  25.04   0.508   3.311  
 2460610.46888  -0.278   1.055  20.48   5  2   9            0    -6.43   -1.59   23.465  25.03   0.000   2.741  
 2460610.47351  -0.075   0.140  20.35   5  2   9            0    18.07    3.36   40.227  25.02   0.000   3.090  
 2460610.47814   0.786   1.689  20.31   5  2   9            0    25.14    3.73   16.395  25.02   0.876   3.502  
 2460610.48277   0.926   4.335  20.26   5  2   9            0    34.02    5.09   43.445  25.01   1.491   3.766  
 2460610.48740   0.609   0.103  20.16   5  2   9    746586244    -0.11   -0.03   30.316  24.98  -0.967   3.986  
 2460610.49265   0.138   1.787  20.14   5  2   9            0     7.94    1.86   40.010  24.99  -0.288   3.900  
 2460610.49728   2.071   0.284  20.02   5  2   9            0    81.25    8.10   10.159  24.96  -0.268   3.912  
 2460610.50191   0.200   0.015  19.98   5  2   9    746586244    -4.56   -1.03   21.762  24.96  -1.467   4.377  
 2460612.43167  -0.238  21.955  20.06   5  2   9            0    -8.16   -1.29   77.441  25.15   0.000   5.829  
 2460612.45864   2.146   0.478  20.49   5  2   9            0    29.19    4.59   17.680  25.11   0.000   2.219  
 2460612.46327   0.939   2.444  20.37   5  2   9            0    21.76    3.55   17.831  25.09   0.000   2.748  
 2460612.46790   1.817   0.549  20.24   5  2   9            0    41.86    5.51   22.186  25.09   0.000   3.053  
 2460612.47253   0.185   2.635  20.24   5  2   9            0    -9.20   -1.88   24.598  25.08   0.763   3.558  
 2460612.47716   1.178   2.447  20.17   5  2   9            0    12.56    2.61   44.376  25.07   1.676   4.124  
 2460612.48241   1.663   0.427  20.29   5  2   9            0    40.56    5.29   18.660  25.07   0.000   2.954  
 2460612.48704   0.492   3.117  20.28   5  2   9            0     8.66    1.69   15.422  25.06   0.000   3.442  
 2460612.49167  -0.725  10.159  20.24   5  2   9            0     1.12    0.29   50.105  25.05  -0.411   3.975  
 2460612.49631   1.338   0.743  20.17   5  2   9    746586244    16.73    3.22   36.606  25.04  -0.665   3.418  
 2460612.50094   2.073   1.318  20.14   5  2   9    746586244    17.94    3.16   24.711  25.05  -0.007   3.693  
 2460613.44057  -0.025   0.399  20.53   5  2   9            0   -52.74   -6.58   31.101  25.06   0.000   3.028  
 2460613.44515   1.504   0.309  20.54   5  2   9            0    -6.71   -1.58   42.584  25.05   0.511   3.311  
 2460613.44978   1.787   0.703  20.44   5  2   9            0    38.73    5.51   21.685  25.00   0.152   3.422  
 2460613.45446   0.508   3.437  20.30   5  2   9            0     3.09    0.78   14.690  24.90   0.456   3.713  
 2460613.45911   0.477   0.442  19.64   5  2   9            0    -7.71   -1.23   13.161  24.71   1.119   4.207  
 2460613.46427  -0.237   0.567  20.34   5  2   9            0     5.89    1.43   20.364  24.91   0.000   3.432  
 2460613.46896   0.703   1.525  20.41   5  2   9            0    17.94    3.02   11.667  24.93   0.000   2.686  
 2460615.44367  -0.921   0.595  20.44   5  2   9            0    -6.34   -1.50   22.235  25.05   0.000   2.755  
 2460615.44842  -2.299   1.383  20.51   5  2   9            0   -45.71   -6.11   21.803  25.06   0.000   2.639  
 2460615.45317  -1.172   0.039  20.51   5  2   9            0   -30.69   -4.94   21.317  25.05   0.000   3.290  
 2460615.45780   2.290  11.107  20.57   5  2   9            0    40.34    5.69   36.206  25.04   0.351   3.402  
 2460615.46243   0.501   0.385  20.52   5  2   9            0     7.95    2.11   31.159  25.03  -0.095   2.934  
 2460615.46760   1.291   3.088  20.54   5  2   9            0    11.45    2.34   24.503  25.02   0.000   2.904  
 2460615.47224  -0.523   3.420  20.42   5  2   9            0   -17.76   -3.46   29.000  25.01   0.000   3.439  
 2460615.47691   1.694   0.376  20.46   5  2   9            0    38.32    5.23   17.918  25.00  -0.492   3.135  
 2460615.48138  -1.182   2.647  20.42   5  2   9            0    -7.12   -1.84   38.276  24.99  -0.734   3.425  
 2460615.48613   1.569   1.413  20.38   5  2   9    746586244    39.09    5.45   10.674  24.97  -1.073   3.332  
 2460616.45386   1.137   2.782  20.61   5  2   9            0    18.24    3.18   15.916  25.07   0.000   2.622  
 2460616.45849  -0.118   5.155  20.50   5  2   9            0   -17.37   -3.37   33.145  25.06   0.000   2.927  
 2460616.47299  -1.458   1.194  20.58   5  2   9            0   -24.96   -4.28   30.350  25.04   0.000   2.677  
 2460616.47762  -2.065   4.075  20.57   5  2   9            0   -30.33   -4.60   21.327  25.04   0.000   2.570  
 2460616.48225  -1.368  11.711  20.56   5  2   9            0    -0.13   -0.04   38.873  25.01  -1.697   2.850  
 2460619.40430  -0.830   1.098  20.55   5  2   9            0   -14.37   -2.63   12.657  25.09   0.000   2.460  
 2460619.43744  -0.175   0.955  20.60   5  2   9            0    -2.84   -0.90   14.408  25.04   0.000   2.468  
 2460619.44207  -0.311   1.683  20.41   5  2   9            0    -5.57   -1.33   18.282  25.02   0.000   2.454  
 2460619.44670  -2.465   2.228  20.21   5  2   9            0   -51.36   -6.66   35.698  25.01   0.000   3.346  
 2460619.46117  -0.176   2.096  20.33   5  2   9            0    18.82    3.48   33.583  24.99   0.000   2.918  
 2460619.46580  -0.916   2.405  20.33   5  2   9            0    10.72    2.11   26.809  24.99   0.000   3.049  
 2460619.47043  -0.179   0.768  20.35   5  2   9            0   -27.40   -3.87   13.212  25.00  -0.978   3.506  
 2460619.48031  -0.317   4.530  20.33   5  2   9            0     8.42    1.63   11.311  24.98  -0.209   2.939  
 2460619.48494  -2.210   1.294  20.22   5  2   9            0   -14.42   -2.52   15.664  24.98  -1.716   4.672  
 2460619.48957  -0.673   1.063  20.20   5  2   9    746586244    10.77    2.35   30.179  24.96  -0.915   3.829  
 2460619.49420  -1.665   0.457  20.10   5  2   9    746586244   -26.50   -4.45   39.001  24.93  -1.746   4.256  
 2460620.36498   0.872   2.152  20.33   5  2   9            0     2.63    0.73   14.345  25.15   0.582   7.353  
 2460620.36961  -0.223   0.831  20.32   5  2   9            0   -18.41   -1.83   10.501  25.15   0.000   4.657  
 2460620.38874   0.693   0.504  20.34   5  2   9            0   -14.50   -2.70   15.579  25.13   0.000   5.828  
 2460620.39337   2.197   0.362  20.30   5  2   9            0     2.36    0.55   14.063  25.12   0.000   3.601  
 2460620.39800   1.527   0.273  20.31   5  2   9            0    12.60    1.83    6.693  25.13   0.000   4.782  
 2460620.40263   2.103   0.155  20.32   5  2   9            0    44.53    4.67   12.742  25.13   0.000   3.413  
 2460620.40726   0.297   4.666  20.20   5  2   9            0     5.83    1.25   18.496  25.10   0.000   3.546  
 2460620.41233  -0.403   1.079  20.23   5  2   9            0   -28.54   -4.17   24.081  25.12   0.000   3.845  
 2460620.41708   1.143   2.059  20.26   5  2   9            0   -20.84   -3.80   35.670  25.11   0.000   3.289  
 2460620.42171   1.798   0.348  20.29   5  2   9            0    27.99    4.40   17.917  25.09   0.000   3.242  
 2460620.42634  -0.231   0.924  20.17   5  2   9            0   -10.52   -2.00   31.137  25.08   0.000   3.263  
 2460620.43097  -0.156   2.709  20.18   5  2   9            0   -41.13   -5.66   31.577  25.07   0.133   3.666  
 2460620.43610  -0.806   7.405  19.98   5  2   9            0   -20.33   -3.90   18.223  25.03   0.000   2.735  
 2460620.44073   0.870   0.126  20.06   5  2   9            0    22.31    3.86   29.421  25.04   0.000   2.932  
 2460620.44536  -0.752   0.759  19.99   5  2   9            0   -13.92   -2.93   18.140  25.03   0.000   2.763  
 2460620.44987   0.604   4.517  20.05   5  2   9            0    56.51    6.95   29.277  25.05   0.000   3.812  
 2460620.45463  -0.094   0.697  20.01   5  2   9            0    -6.00   -1.35   30.146  25.03   0.333   3.781  
 2460620.46000  -0.866   2.251  19.92   5  2   9            0   -18.61   -3.16   29.761  25.02   0.000   4.158  
 2460620.46446  -1.629   0.626  19.94   5  2   9            0   -16.98   -3.12   16.993  25.00   0.000   3.550  
 2460620.46909   0.815   0.560  19.98   5  2   9            0     5.30    1.09   19.697  25.01  -0.622   4.299  
 2460620.47372   0.073   1.023  20.01   5  2   9            0    12.45    2.68   38.561  25.01  -0.841   3.899  
 2460620.47835  -1.601   3.617  19.94   5  2   9    746586244   -50.69   -6.10   21.619  25.00  -1.344   3.590  
 2460622.44535  -1.208   0.516  20.64   5  2   9            0   -19.38   -3.73   38.744  25.02   0.000   2.185  
 2460622.44998  -1.216   6.552  20.59   5  2   9            0   -16.55   -3.47   36.756  25.02   0.000   2.326  
 2460622.45461  -0.748   4.230  20.54   5  2   9            0   -18.10   -3.29   25.252  25.00   0.000   2.755  
 2460622.45991  -0.109   0.824  20.53   5  2   9            0    17.99    3.54   22.855  25.00   0.004   3.321  
 2460622.46454  -1.591   4.254  20.41   5  2   9            0   -23.56   -4.15   29.285  24.99  -0.715   3.158  
 2460622.46917  -1.707   0.267  20.35   5  2   9    746586244   -21.66   -3.61   24.898  24.99  -0.016   3.884  
 2460622.47380  -0.506   2.445  20.30   5  2   9    746586244    23.10    3.85   21.879  24.96  -1.198   3.496  
 2460622.47843  -1.748   0.443  20.28   5  2   9    746586244    -5.97   -1.45   32.527  24.96  -0.337   3.778  
 2460623.44265  -0.713   0.464  19.95   5  2   9            0   -19.27   -3.61   25.861  24.81   0.000   2.952  
 2460623.44745  -0.640   4.494  19.81   5  2   9            0    11.25    2.07   16.945  24.76   0.000   3.395  
 2460623.45203  -1.657   4.409  20.01   5  2   9            0   -45.24   -5.76   31.618  24.86  -1.053   3.946  
 2460623.45585  -1.429   0.765  19.78   5  2   9            0    -6.71   -1.07   10.267  24.84  -2.853   4.740  
 2460622.47843  -1.748   0.449  20.28   5  2   9    746586244    -6.33   -1.52   32.522  24.96  -0.318   3.776  
 2460622.47843  -1.748   0.443  20.28   5  2   9    746586244    -6.38   -1.53   32.401  24.96  -0.249   3.782  
 2460607.50537   2.036   2.610  20.18   5  2  15            0    50.66    5.90   15.022  25.23   0.000   3.003  
 2460607.51000   2.229   0.380  20.09   5  2  15            0    21.12    3.33   19.682  25.22   0.000   4.029  
 2460607.51463   3.949   0.075  20.01   5  2  15            0   115.24    9.86   17.526  25.20   1.647   4.156  
 2460608.39734   1.427   0.434  20.20   5  2  15            0    64.86    7.58   29.801  25.16  -0.745   3.742  
 2460608.40198   0.531   1.288  20.19   5  2  15            0    23.05    3.80   21.236  25.16   0.000   5.162  
 2460608.40661   0.120   1.335  19.95   5  2  15            0     4.69    0.59   25.715  25.13   0.000   3.337  
 2460608.42104   0.634   1.634  20.03   5  2  15            0    79.86    8.00   19.809  25.17   0.000   7.015  
 2460608.42567   0.442   4.170  20.02   5  2  15            0    22.18    3.64   23.619  25.16   0.000   4.086  
 2460608.43030   0.354   4.408  20.11   5  2  15            0   -35.03   -4.98   32.900  25.17   0.000   3.435  
 2460608.43493  -0.978   0.261  20.00   5  2  15            0   -40.77   -5.57   26.842  25.16   0.000   3.301  
 2460608.43956   0.442   0.429  20.01   5  2  15            0    12.57    1.57    4.816  25.16   0.000   3.951  
 2460608.44474   1.442   0.587  20.00   5  2  15            0     8.50    1.57   22.710  25.16   0.214   3.840  
 2460608.44938   0.465   0.301  20.07   5  2  15            0    20.10    3.50   24.442  25.17   1.094   5.108  
 2460608.45401   1.533   3.813  20.00   5  2  15            0    -1.11   -0.38   56.640  25.16  -0.415   3.987  
 2460608.45864   1.494   2.574  20.01   5  2  15            0    25.96    4.27   33.136  25.16  -0.044   4.443  
 2460608.46327   0.554   0.887  19.91   5  2  15            0     5.06    1.09   15.435  25.15   0.245   4.254  
 2460608.46850   0.395   0.590  20.02   5  2  15            0   -38.79   -5.17   24.292  25.17   0.000   2.646  
 2460608.47313   1.010   0.873  19.87   5  2  15            0    50.03    6.10   22.474  25.13   0.000   3.593  
 2460608.47776   0.321   3.074  19.89   5  2  15            0   -21.44   -3.84   61.203  25.14   0.000   4.033  
 2460608.48240   1.584   4.275  19.82   5  2  15            0     7.90    1.58   49.598  25.12  -1.741   4.140  
 2460608.48703   1.142   0.750  19.84   5  2  15            0   -49.64   -5.96   10.898  25.12   0.619   3.768  
 2460610.50654   3.093   1.301  19.83   5  2  15    746586244    76.02    7.94   24.289  24.91   0.286   4.143  
 2460610.51118  -0.285   0.699  19.85   5  2  15    746586244   -54.14   -5.87    8.776  24.91   0.845   3.710  
 2460610.37385  -0.825   0.934  20.21   5  2  15            0   -37.53   -5.41   17.072  24.98  -0.887   4.509  
 2460610.37856  -0.286   3.855  20.27   5  2  15            0    -5.53   -0.78   12.416  24.98   0.000   3.861  
 2460610.39796   2.539   7.416  20.47   5  2  15            0    38.22    5.31   28.621  25.02   0.314   3.126  
 2460610.40224   1.701   1.881  20.46   5  2  15            0     7.94    1.96   31.775  25.02  -0.218   3.305  
 2460610.40687   0.642   2.918  20.47   5  2  15            0    18.50    3.45   29.545  25.03   0.835   4.448  
 2460610.41139   2.076   3.099  20.62   5  2  15            0    42.35    5.81   16.760  25.04   0.000   3.413  
 2460610.41613   2.533   0.546  20.62   5  2  15            0    27.69    4.55   13.424  25.03   0.000   3.101  
 2460610.42137  -1.144   2.043  20.44   5  2  15            0   -28.25   -4.67   28.075  25.03  -0.250   3.039  
 2460610.42600  -0.100   0.108  20.45   5  2  15            0     0.85    0.25   26.248  25.03   0.020   3.640  
 2460610.43063  -0.649   0.004  20.33   5  2  15            0   -11.11   -2.46   17.663  25.03   0.000   3.226  
 2460610.43526   1.850   1.130  20.49   5  2  15            0    -0.45   -0.15   32.403  25.03   0.000   3.177  
 2460610.43989   0.016   0.465  20.68   5  2  15            0   -14.28   -2.89   22.208  25.03   0.000   2.871  
 2460610.44511   1.626   7.238  20.68   5  2  15            0    31.08    4.98   35.462  25.03   0.000   2.631  
 2460610.44974   2.442   2.080  20.43   5  2  15            0    29.16    4.70   31.822  25.01  -0.270   3.511  
 2460610.45438   0.312   4.714  20.49   5  2  15            0    -6.87   -1.64   34.715  25.02   0.416   3.241  
 2460610.45901   1.825   6.925  20.36   5  2  15            0    26.68    4.36   35.397  25.01  -0.109   3.320  
 2460610.46364   2.036   0.554  20.42   5  2  15            0    45.96    6.21   29.279  25.01  -0.173   3.338  
 2460610.47351  -0.598   0.097  20.29   5  2  15            0    -4.75   -1.16   32.717  25.00   0.000   2.699  
 2460610.47814   1.186   0.491  20.27   5  2  15            0    22.43    3.54   16.458  24.98   1.431   3.755  
 2460610.48277   0.347   0.115  20.19   5  2  15            0   -12.04   -2.27   16.455  24.97   1.393   3.967  
 2460610.48740   0.633   0.279  20.13   5  2  15    746586244   -16.69   -3.27   50.391  24.96  -0.418   3.754  
 2460610.49265   0.583   1.504  20.09   5  2  15            0     1.96    0.59   41.970  24.96   0.320   3.988  
 2460610.49728   2.595   0.626  19.98   5  2  15            0    79.22    8.29   35.788  24.94  -0.120   4.057  
 2460610.50191   1.458   0.064  19.95   5  2  15    746586244    -7.44   -1.57   27.599  24.92  -0.088   4.506  
 2460612.43167  -0.999  28.346  19.97   5  2  15            0   -30.48   -3.99   82.198  25.10   0.000   5.302  
 2460612.45864   1.335   0.338  20.47   5  2  15            0    19.42    3.69   35.448  25.09   0.000   1.681  
 2460612.46327   0.355   4.942  20.36   5  2  15            0    19.04    3.29   20.057  25.08   0.000   2.585  
 2460612.46790   1.146   0.870  20.22   5  2  15            0    30.16    4.54   31.754  25.07   0.000   3.106  
 2460612.47253  -0.938   2.014  20.24   5  2  15            0    -3.13   -0.75   27.634  25.06   0.412   3.805  
 2460612.47716   1.342   2.277  20.14   5  2  15            0    10.20    2.14   36.703  25.06   0.937   4.090  
 2460612.48241   1.704   0.998  20.26   5  2  15            0    41.09    5.53   26.972  25.05   0.000   2.889  
 2460612.48704   0.504   3.852  20.25   5  2  15            0    -7.93   -1.58   14.513  25.04   0.000   3.554  
 2460612.49167   0.358  15.777  20.24   5  2  15            0     4.88    1.15   45.916  25.03  -0.341   4.093  
 2460612.49631   1.323   1.433  20.15   5  2  15    746586244    -6.18   -1.44   36.226  25.02  -0.131   3.377  
 2460612.50094   2.183   1.633  20.13   5  2  15    746586244     2.42    0.59   21.536  25.02   0.795   3.626  
 2460613.44057  -0.540   0.321  20.55   5  2  15            0   -45.21   -6.01   30.916  25.05   0.000   3.001  
 2460613.44515   0.764   0.334  20.54   5  2  15            0     5.39    1.28   29.796  25.02   0.001   3.509  
 2460613.44978   1.291   0.284  20.47   5  2  15            0    44.95    5.96   20.422  24.98   0.145   3.314  
 2460613.45429   0.072   2.678  20.29   5  2  15            0    -5.32   -1.24   18.645  24.86   0.106   3.975  
 2460613.45904  -0.147   3.298  19.67   5  2  15            0   -11.74   -1.69   10.170  24.57  -1.268   4.797  
 2460613.46443   0.091   0.056  20.34   5  2  15            0     4.00    0.99   25.942  24.90   0.000   3.104  
 2460613.46903   1.274   0.683  20.40   5  2  15            0    27.75    4.18   15.554  24.91   0.000   2.928  
 2460615.44367  -1.028   0.817  20.55   5  2  15            0   -22.15   -3.77   22.316  25.04   0.000   2.290  
 2460615.44854  -2.625   0.291  20.60   5  2  15            0   -55.51   -6.74   13.999  25.03   0.000   2.480  
 2460615.45317  -1.542   0.115  20.57   5  2  15            0   -31.09   -5.00   23.913  25.03   0.000   3.506  
 2460615.45780   2.211  13.004  20.61   5  2  15            0    37.75    5.44   33.299  25.01   0.449   3.426  
 2460615.46243   0.714   0.058  20.55   5  2  15            0     3.98    1.16   27.844  24.99   0.176   3.345  
 2460615.46760   1.795   4.555  20.58   5  2  15            0    12.37    2.39   19.035  25.01   0.000   2.848  
 2460615.47224  -0.329   2.745  20.41   5  2  15            0   -30.20   -4.78   23.330  24.98   0.263   3.642  
 2460615.47691   2.167   0.849  20.44   5  2  15            0    27.66    4.15   15.278  24.98   0.372   3.311  
 2460615.48138  -0.536   3.120  20.40   5  2  15            0   -21.06   -3.82   36.753  24.97   0.394   3.347  
 2460615.48613   2.256   1.392  20.34   5  2  15    746586244    34.14    4.89    9.941  24.97   0.101   3.277  
 2460616.45386   1.157   3.085  20.62   5  2  15            0    18.72    3.32   22.178  25.05   0.000   2.797  
 2460616.45849  -0.152   4.307  20.51   5  2  15            0   -26.28   -4.38   28.522  25.04   0.000   2.942  
 2460616.47299  -1.281   1.547  20.55   5  2  15            0   -19.78   -3.70   34.616  25.02   0.000   2.941  
 2460616.47762  -1.468   2.554  20.56   5  2  15            0   -28.20   -4.46   19.098  25.01   0.000   2.751  
 2460616.48225  -0.574  14.642  20.55   5  2  15            0    -5.54   -1.25   42.815  25.00  -0.059   2.792  
 2460619.40430  -2.780   6.690  20.58   5  2  15            0   -43.64   -4.52   25.500  25.06   0.000   2.993  
 2460619.43744  -0.570   0.988  20.57   5  2  15            0    -8.23   -2.10   22.311  25.03   0.000   2.564  
 2460619.44207   0.301   3.931  20.37   5  2  15            0     5.96    1.29   19.253  25.00   0.000   2.393  
 2460619.44670  -1.971   2.424  20.20   5  2  15            0   -54.18   -6.79   25.558  24.98   0.000   3.402  
 2460619.46117   1.280   3.439  20.29   5  2  15            0    36.37    5.25   29.860  24.98   0.000   2.953  
 2460619.46580  -0.225   1.738  20.30   5  2  15            0    15.18    2.78   29.679  24.97   0.000   3.175  
 2460619.47043   0.179   1.657  20.30   5  2  15            0   -31.97   -4.37   17.317  24.96  -0.108   3.642  
 2460619.48031   0.623   6.165  20.27   5  2  15            0    -3.46   -0.76   17.402  24.96   0.000   2.979  
 2460619.48494  -0.938   2.578  20.16   5  2  15            0   -18.42   -3.33   28.537  24.95   0.281   4.993  
 2460619.48957   0.606   1.181  20.14   5  2  15    746586244    15.51    3.05   25.460  24.92   0.878   3.922  
 2460619.49420  -0.102   0.920  20.06   5  2  15    746586244   -22.48   -4.02   35.884  24.91   0.474   4.266  
 2460620.36498  -0.787   2.403  20.41   5  2  15            0   -16.19   -3.21   21.801  25.14   0.000   7.184  
 2460620.36961  -1.676   0.282  20.40   5  2  15            0   -36.86   -3.51   12.002  25.14   0.000   4.493  
 2460620.38874  -0.303   0.215  20.43   5  2  15            0    -5.41   -1.36   18.702  25.11   0.000   5.861  
 2460620.39337   1.164   0.223  20.35   5  2  15            0     0.93    0.24   12.010  25.11   0.000   3.320  
 2460620.39800   0.371   0.217  20.38   5  2  15            0     3.94    0.63    7.541  25.11   0.000   4.361  
 2460620.40726  -0.862   3.515  20.25   5  2  15            0   -19.52   -3.41   18.104  25.08   0.000   3.196  
 2460620.41245  -1.666   0.736  20.32   5  2  15            0   -32.73   -4.78   30.236  25.10   0.000   3.480  
 2460620.41708   0.156   2.847  20.27   5  2  15            0   -21.10   -3.78   37.052  25.09   0.000   3.445  
 2460620.42171   0.827   0.164  20.32   5  2  15            0    14.86    2.89   19.264  25.07   0.000   3.116  
 2460620.42634  -1.062   0.571  20.21   5  2  15            0    -7.10   -1.48   30.084  25.06   0.000   3.078  
 2460620.43097  -0.676   2.462  20.23   5  2  15            0   -46.99   -6.17   31.001  25.05   0.231   3.536  
 2460620.44073  -0.101   0.146  20.08   5  2  15            0   -20.73   -3.52   28.790  25.02   0.000   2.133  
 2460620.44536  -1.033   1.803  20.00   5  2  15            0   -18.93   -3.48   25.087  25.01   0.000   2.817  
 2460620.44987   0.459   4.011  20.04   5  2  15            0    24.02    4.16   34.153  25.02   0.000   4.079  
 2460620.45463  -0.218   2.013  20.05   5  2  15            0   -48.19   -6.10   24.165  25.02   0.359   3.727  
 2460620.46000  -0.509   0.629  19.95   5  2  15            0   -11.17   -2.35   48.092  25.00   0.000   3.632  
 2460620.46446  -1.756   1.448  19.96   5  2  15            0   -39.52   -5.70   29.967  24.99   0.000   3.556  
 2460620.46909   1.306   3.262  20.00   5  2  15            0    10.26    1.91   22.214  24.99  -0.141   4.154  
 2460620.47372   1.435   0.968  20.02   5  2  15            0    -0.49   -0.14   28.000  24.99   0.351   3.582  
 2460620.47835  -0.180   1.857  19.94   5  2  15    746586244   -43.52   -5.51   20.161  24.98  -0.001   3.742  
 2460622.44535  -1.412   2.741  20.59   5  2  15            0   -20.72   -3.84   38.645  25.01   0.000   2.354  
 2460622.44998  -0.859   4.274  20.53   5  2  15            0   -11.15   -2.50   31.105  25.00   0.000   2.318  
 2460622.45461  -1.667   3.716  20.48   5  2  15            0   -27.21   -4.10   16.336  25.00   0.000   3.034  
 2460622.45991  -0.210   0.567  20.48   5  2  15            0     9.15    2.06   20.407  24.99   0.172   3.580  
 2460622.46454  -1.042   4.944  20.34   5  2  15            0   -32.52   -5.01   32.506  24.97   0.523   3.552  
 2460622.46917  -1.462   0.028  20.30   5  2  15    746586244   -21.81   -3.61   27.879  24.96   0.233   4.004  
 2460622.47380  -0.034   3.831  20.26   5  2  15    746586244    10.64    2.22   30.103  24.95  -0.662   3.431  
 2460622.47843  -0.945   0.080  20.22   5  2  15    746586244   -13.04   -2.53   22.165  24.94   0.290   3.930  
 2460623.44265   0.082   0.299  20.02   5  2  15            0     3.15    0.96   25.563  24.81   0.000   2.796  
 2460623.44745   0.099   4.666  19.92   5  2  15            0    -5.76   -1.20   28.001  24.75   0.000   3.415  
 2460623.45203  -0.252   2.040  20.09   5  2  15            0   -32.58   -4.85   40.764  24.85   0.000   3.929  
 2460623.45590  -0.475   0.114  19.84   5  2  15            0     3.37    0.63   34.716  24.85  -1.913   5.049  
 2460622.47843  -0.945   0.083  20.22   5  2  15    746586244   -13.48   -2.59   22.055  24.94   0.273   3.930  
 2460622.47843  -0.945   0.083  20.22   5  2  15    746586244   -13.08   -2.53   22.120  24.94   0.320   3.931  
 2460607.50537   1.459   2.172  20.24   5  2  16    746586244    53.55    6.03   14.047  25.25   2.121   4.591  
 2460607.51000   2.050   0.064  20.13   5  2  16    746586244    10.88    1.78   17.138  25.24   1.509   4.654  
 2460607.51463   3.633   0.113  20.08   5  2  16    746586244    96.26    8.78   13.879  25.23   2.594   4.594  
 2460607.49668   1.651   0.150  20.00   5  2  16            0    59.82    6.58   22.267  25.25   0.422   5.462  
 2460607.50074   0.898   4.205  20.20   5  2  16    746586244    33.84    4.38   24.058  25.25   1.216   5.040  
 2460608.39734  -0.680   3.548  20.16   5  2  16    746586244    39.17    5.29   13.295  25.19  -0.800   4.024  
 2460608.40198  -0.594   0.440  20.14   5  2  16    746586244    -8.60   -1.98   29.097  25.20  -0.269   4.036  
 2460608.40661  -0.779   1.115  19.96   5  2  16    746586244   -32.27   -5.00   35.043  25.17  -0.303   3.781  
 2460608.41124  -0.529   1.138  20.07   5  2  16    746586244    53.48    6.25   15.813  25.19  -0.906   3.840  
 2460608.41587  -0.776   2.722  20.12   5  2  16    746586244    19.65    3.32   15.220  25.20  -0.106   3.885  
 2460608.42104  -0.658   1.516  20.03   5  2  16    746586244    24.82    3.86   17.863  25.19   0.012   4.062  
 2460608.42567  -1.263   4.215  20.04   5  2  16    746586244    14.01    2.63   29.191  25.19  -0.527   4.373  
 2460608.43030  -0.751   2.045  20.09   5  2  16    746586244   -18.22   -3.09   33.185  25.19   0.405   4.046  
 2460608.43493  -1.810   0.012  20.03   5  2  16    746586244   -36.70   -5.42   35.232  25.19  -0.840   4.403  
 2460608.43956   0.114   1.349  20.04   5  2  16    746586244     6.55    1.25   16.794  25.19   0.160   3.853  
 2460608.44474   0.211   0.817  19.96   5  2  16            0    27.03    3.72   25.677  25.18  -0.715   4.412  
 2460608.44938  -0.372   0.266  20.06   5  2  16    746586244    36.60    5.23   21.958  25.20   0.259   4.786  
 2460608.45401   0.719   3.020  19.99   5  2  16    746586244   -10.11   -2.38   47.153  25.18  -0.745   4.051  
 2460608.45864  -0.105   2.172  20.00   5  2  16    746586244     5.91    1.42   28.289  25.19  -0.009   4.562  
 2460608.46327  -0.189   0.333  19.92   5  2  16    746586244   -22.11   -3.53   17.061  25.17  -0.161   4.170  
 2460608.46850  -0.646   1.040  20.01   5  2  16            0   -59.72   -6.99   33.768  25.19   0.000   3.321  
 2460608.47313   1.010   0.888  19.89   5  2  16            0    42.35    5.66   28.142  25.16   0.309   4.435  
 2460608.47776   0.443   2.966  19.92   5  2  16    746586244   -37.19   -5.10   29.858  25.16   0.895   4.292  
 2460608.48232   0.489   5.235  19.81   5  2  16    746602628   -20.43   -3.14   33.333  25.15  -0.054   4.422  
 2460608.48703   0.072   1.517  19.85   5  2  16    746586244   -64.21   -7.16   18.407  25.15   0.825   4.147  
 2460610.50654   2.957   0.388  19.90   5  2  16    746586244    50.44    6.21   29.670  24.95   2.166   3.888  
 2460610.51118   0.247   0.484  19.90   5  2  16    746586244   -30.37   -4.11   14.796  24.93   1.697   4.014  
 2460610.37385  -1.368   0.972  20.13   5  2  16    746586244   -10.44   -2.34   19.413  25.02  -0.394   3.692  
 2460610.37856  -1.321   4.833  20.19   5  2  16    746586244    26.73    4.49   45.687  25.03  -0.393   3.290  
 2460610.38311  -0.885   6.029  20.23   5  2  16    746586244   -12.24   -2.66   38.128  25.02  -0.647   3.794  
 2460610.38774  -0.174   6.783  20.20   5  2  16    746586244    11.28    2.42   33.279  25.04  -0.394   3.380  
 2460610.39237  -1.540   3.823  20.28   5  2  16    746586244     3.25    0.91   25.800  25.05  -0.231   3.336  
 2460610.39796   0.795   2.806  20.38   5  2  16            0    21.53    3.76   32.208  25.05   0.182   3.677  
 2460610.40224   0.866   1.273  20.40   5  2  16    746586244    16.21    3.21   30.053  25.06  -0.895   3.544  
 2460610.40687  -0.210   2.007  20.42   5  2  16    746586244    25.83    4.28   23.771  25.06   0.365   3.416  
 2460610.41127   1.717   3.680  20.56   5  2  16    746586244    45.25    6.11   22.325  25.08   0.204   3.472  
 2460610.41613   1.704   1.072  20.57   5  2  16    746586244    48.77    6.40   14.542  25.06  -0.405   3.351  
 2460610.42137  -2.014   1.347  20.39   5  2  16    746586244   -39.87   -5.72   27.965  25.07   0.093   3.744  
 2460610.42600  -0.993   0.176  20.43   5  2  16    746586244    -0.09   -0.03   19.927  25.06   0.554   3.196  
 2460610.43063  -1.140   2.048  20.35   5  2  16    746586244     0.78    0.25   28.061  25.06  -0.201   3.386  
 2460610.43526   0.904   0.155  20.51   5  2  16    746586244    -0.94   -0.29   23.132  25.08  -0.736   4.011  
 2460610.43989  -0.408   1.564  20.67   5  2  16    746586244    -8.41   -2.01   25.657  25.07   0.473   3.680  
 2460610.44511   1.266   4.232  20.71   5  2  16            0    40.24    5.84   27.940  25.06   0.000   2.503  
 2460610.44974   2.016   0.456  20.47   5  2  16            0    36.99    5.48   31.626  25.04  -0.131   3.716  
 2460610.45438  -0.338   4.622  20.54   5  2  16    746586244    -3.48   -0.89   30.569  25.05  -0.008   3.618  
 2460610.45901   1.746   4.684  20.43   5  2  16    746586244    15.45    3.00   37.048  25.04  -0.703   3.694  
 2460610.46364   1.318   2.463  20.48   5  2  16    746586244    24.80    4.34   40.749  25.04   0.016   4.139  
 2460610.47351  -0.851   0.009  20.35   5  2  16            0   -13.66   -2.68   28.779  25.02   0.000   2.723  
 2460610.47814   0.355   1.937  20.34   5  2  16            0     4.37    0.98   21.517  25.01   2.093   3.805  
 2460610.48277   0.353   0.029  20.25   5  2  16    746586244     2.19    0.48   17.399  25.00   1.947   4.351  
 2460610.48740   0.399   0.268  20.20   5  2  16    746586244   -22.72   -4.00   42.022  24.98   0.709   4.055  
 2460610.49265   1.093   0.845  20.17   5  2  16            0    12.48    2.56   49.691  24.98   1.412   4.159  
 2460610.49728   3.139   0.171  20.03   5  2  16    746586244    74.97    7.89   20.751  24.96   0.881   3.928  
 2460610.50191   1.729   0.004  20.00   5  2  16    746586244   -16.29   -2.86   19.700  24.95   0.855   4.653  
 2460612.43167  -1.356   1.935  20.17   5  2  16    746586244   -10.16   -2.00   23.462  25.14   0.181   3.736  
 2460612.43633  -3.263   2.802  20.12   5  2  16    746586244   -93.13   -8.94   24.033  25.15   0.541   4.240  
 2460612.44093  -1.316   2.872  20.06   5  2  16    746586244   -11.80   -2.40   29.242  25.13  -0.517   3.936  
 2460612.44557  -1.027   2.889  20.09   5  2  16    746586244    -5.00   -1.18   18.705  25.11   0.106   3.774  
 2460612.45020  -2.206   0.613  20.08   5  2  16    746586244   -40.33   -5.67   18.179  25.11   0.070   3.950  
 2460612.45864   0.706   0.427  20.40   5  2  16            0    18.03    3.40   19.593  25.12   0.000   2.722  
 2460612.46327  -0.371   3.433  20.35   5  2  16            0    17.14    3.01   11.270  25.11   1.090   3.525  
 2460612.46790   0.291   0.117  20.23   5  2  16    746586244    34.39    4.66   13.623  25.09   0.276   3.821  
 2460612.47253  -1.393   1.591  20.20   5  2  16    746586244     8.98    1.86   38.222  25.09   0.428   3.931  
 2460612.47716   0.664   3.558  20.16   5  2  16    746586244     3.49    0.80   35.250  25.09   1.091   4.159  
 2460612.48241   1.015   7.574  20.27   5  2  16    746586244    11.21    2.35   47.613  25.08   0.447   3.670  
 2460612.48704  -0.354   0.025  20.24   5  2  16    746586244   -11.01   -2.27   19.703  25.07   0.657   3.753  
 2460612.49167   0.722  14.607  20.23   5  2  16    746586244    16.22    2.98   43.155  25.06   0.575   3.945  
 2460612.49631   1.553   0.631  20.16   5  2  16    746586244    11.21    2.55   36.689  25.05   0.722   3.704  
 2460612.50094   2.712   0.803  20.13   5  2  16    746586244    15.93    2.67   18.420  25.05   0.958   3.981  
 2460613.41675  -1.640   4.729  20.48   5  2  16    746586244   -23.39   -4.14   40.086  25.13   0.750   3.537  
 2460613.42139  -0.004   8.079  20.45   5  2  16    746586244     3.49    0.96   27.671  25.13  -0.108   3.764  
 2460613.42602   0.390   0.706  20.39   5  2  16    746586244    35.75    4.91   15.312  25.11   0.527   4.113  
 2460613.43065  -0.059   2.284  20.36   5  2  16    746586244   -11.24   -2.08    9.385  25.11  -0.162   4.140  
 2460613.43528  -0.779   2.653  20.42   5  2  16    746586244    -2.13   -0.68   41.616  25.09   0.001   3.940  
 2460613.44057  -1.268   0.212  20.40   5  2  16    746586244   -31.71   -4.72   26.151  25.08   0.506   3.482  
 2460613.44515   0.255   0.195  20.39   5  2  16    746586244     6.17    1.36   26.748  25.06   0.053   3.878  
 2460613.44978   1.159   0.301  20.32   5  2  16    746586244    52.51    6.41   18.802  25.01   0.070   3.756  
 2460613.45429   0.116   1.036  20.15   5  2  16    746586244    -2.31   -0.58   19.524  24.91   0.852   4.017  
 2460613.45904  -0.803   2.892  19.68   5  2  16    746586244    14.75    2.05   10.536  24.62  -0.798   4.963  
 2460613.46449   0.075   0.497  20.22   5  2  16            0    25.50    4.21   24.713  24.95   0.292   4.351  
 2460613.46896   0.811   0.747  20.31   5  2  16    746586244     1.44    0.34   12.032  24.94   0.592   3.832  
 2460615.42006  -0.990   1.039  20.40   5  2  16    746586244   -19.96   -3.51   33.070  25.05   0.073   3.639  
 2460615.42469  -1.042   1.156  20.35   5  2  16    746586244     4.76    1.08   18.684  25.05   0.050   3.764  
 2460615.42933  -0.328   5.523  20.32   5  2  16    746586244   -13.13   -2.68   27.287  25.04   0.463   3.518  
 2460615.43396  -1.007   1.645  20.38   5  2  16    746586244   -16.06   -3.10   19.084  25.07   1.236   4.040  
 2460615.43859  -1.636   0.726  20.36   5  2  16    746586244   -34.86   -4.76   11.927  25.07   0.312   3.538  
 2460615.44367  -1.756   0.399  20.33   5  2  16            0   -15.15   -2.94   24.650  25.06   0.000   3.126  
 2460615.44854  -3.251   0.643  20.39   5  2  16            0   -71.91   -7.74   13.001  25.08  -0.394   3.653  
 2460615.45317  -1.590   0.160  20.40   5  2  16    746586244   -25.41   -4.35   17.804  25.07   0.430   3.855  
 2460615.45780   2.173   9.432  20.40   5  2  16    746586244    46.64    5.98   22.747  25.05   0.852   3.921  
 2460615.46243   0.670   0.057  20.43   5  2  16    746586244     4.52    1.25   26.760  25.05   0.641   4.029  
 2460615.46760   1.587   3.989  20.43   5  2  16            0    18.52    3.19   19.269  25.04   0.226   3.598  
 2460615.47224  -0.729   3.389  20.32   5  2  16    746586244   -25.18   -4.20   34.927  25.04   0.886   3.961  
 2460615.47691   2.255   0.638  20.45   5  2  16    746586244    34.58    5.07   22.062  25.03   0.754   3.827  
 2460615.48150  -0.322   3.646  20.44   5  2  16    746586244   -10.09   -2.49   57.225  25.01   1.529   3.530  
 2460615.48613   2.315   1.890  20.39   5  2  16    746586244    23.35    3.77   10.233  25.00   0.888   3.794  
 2460616.41598  -0.542   3.064  20.32   5  2  16    746586244    -6.40   -1.46   27.500  25.10  -0.198   3.733  
 2460616.42081  -1.641   1.768  20.34   5  2  16    746586244   -23.28   -3.87   32.200  25.11   0.521   3.593  
 2460616.42544  -0.627   0.982  20.48   5  2  16    746586244   -26.31   -4.34   16.459  25.11  -0.637   3.777  
 2460616.43007   0.309   3.972  20.50   5  2  16    746586244    18.42    3.35   23.384  25.10   0.296   3.342  
 2460616.43471   1.262   0.039  20.55   5  2  16    746586244    12.07    2.66   24.440  25.11  -0.083   3.423  
 2460616.43997  -2.095   1.814  20.54   5  2  16            0   -36.86   -5.35   25.892  25.10   0.000   2.725  
 2460616.44460  -0.553   4.818  20.51   5  2  16            0     6.10    1.44   40.651  25.10   0.868   4.155  
 2460616.44923   0.962   0.160  20.59   5  2  16    746586244     7.34    1.65   10.866  25.09   1.170   3.880  
 2460616.45386   0.821   2.823  20.53   5  2  16    746586244    25.44    4.08   15.771  25.08   0.335   3.954  
 2460616.45849  -0.013   5.543  20.37   5  2  16    746586244   -34.12   -5.04   27.726  25.08   1.248   4.112  
 2460616.46373   1.069   1.888  20.37   5  2  16            0    14.90    2.90   27.840  25.07   0.000   3.152  
 2460616.46836   0.547   0.755  20.34   5  2  16            0    11.17    2.41   22.651  25.06   0.786   3.850  
 2460616.47299  -0.420   2.921  20.51   5  2  16    746586244   -23.73   -4.07   23.739  25.06   1.252   3.821  
 2460616.47762  -1.013   1.745  20.53   5  2  16    746586244   -30.43   -4.80   23.041  25.05   1.315   3.474  
 2460616.48225  -1.225   0.412  20.49   5  2  16    746586244   -12.19   -2.52   50.549  25.05   0.766   3.915  
 2460619.38065  -2.061   1.291  20.36   5  2  16    746586244   -54.59   -6.83   22.733  25.11   0.440   3.973  
 2460619.38528  -1.266   4.459  20.34   5  2  16    746586244     1.29    0.34   22.975  25.10   0.367   3.549  
 2460619.38991  -0.206   0.773  20.32   5  2  16    746586244     0.12    0.03   14.796  25.09  -0.404   3.414  
 2460619.39454  -1.038   0.830  20.35   5  2  16    746586244   -20.10   -3.92   32.082  25.09  -0.267   3.791  
 2460619.39917  -2.036   2.681  20.37   5  2  16    746586244    -8.34   -1.82   36.651  25.10   0.064   4.216  
 2460619.40430  -0.822   6.417  20.39   5  2  16            0   -29.63   -4.78   25.133  25.10  -0.417   3.513  
 2460619.40893  -0.460   0.448  20.40   5  2  16    746586244    -5.97   -1.46   25.348  25.09   0.452   4.105  
 2460619.41356  -0.859   0.400  20.46   5  2  16    746586244    15.25    2.92    9.292  25.09  -0.062   3.637  
 2460619.41819   0.909   0.236  20.44   5  2  16    746586244    36.07    5.36   17.893  25.09   0.207   3.439  
 2460619.42282  -0.876   0.668  20.50   5  2  16    746586244   -18.18   -3.41   25.982  25.08   1.008   3.219  
 2460619.42818  -1.107   2.752  20.39   5  2  16            0   -26.11   -4.40   21.386  25.08   0.000   2.672  
 2460619.43281  -0.358   1.041  20.36   5  2  16            0    -3.95   -1.06   27.652  25.06   1.208   3.844  
 2460619.43744  -0.129   2.190  20.55   5  2  16    746586244   -11.19   -2.51   26.784  25.06   0.751   3.891  
 2460619.44207   0.415   1.472  20.36   5  2  16    746586244     8.61    1.91   24.605  25.04   0.480   4.025  
 2460619.44670  -0.990   4.942  20.21   5  2  16    746586244   -37.42   -5.48   31.667  25.02   0.913   3.872  
 2460619.45191  -0.077   0.252  20.35   5  2  16            0    22.66    3.73    8.144  25.02   0.000   3.281  
 2460619.45654  -0.230   3.460  20.24   5  2  16            0   -13.08   -2.41   23.094  25.02   1.679   4.130  
 2460619.46117   0.275   1.160  20.33   5  2  16    746586244     7.06    1.91   43.181  25.00   0.731   3.805  
 2460619.46580   0.295   0.801  20.35   5  2  16    746586244     7.71    1.68   27.343  25.00   1.472   3.957  
 2460619.47043   0.873   0.342  20.36   5  2  16    746586244   -19.84   -3.39   26.094  25.00   1.134   4.008  
 2460619.47568   1.644   3.280  20.36   5  2  16    746586244    14.76    2.51   13.626  25.00   1.860   3.528  
 2460619.48031   1.555   7.555  20.35   5  2  16    746586244     3.35    0.91   35.205  25.00   1.753   3.765  
 2460619.48494  -0.118   2.589  20.24   5  2  16    746586244   -22.32   -4.02   39.895  24.98   2.267   4.711  
 2460619.48957   1.729   1.013  20.24   5  2  16    746586244    16.58    3.22   20.005  24.96   2.703   4.246  
 2460619.49420   0.629   0.880  20.15   5  2  16    746586244   -24.52   -4.22   30.422  24.93   2.953   4.351  
 2460620.36498  -1.609   2.532  20.23   5  2  16            0   -18.21   -3.37   27.492  25.16  -1.012   3.839  
 2460620.36961  -2.371   0.456  20.22   5  2  16            0   -39.72   -5.35   21.205  25.15  -0.529   4.051  
 2460620.37424  -1.984   1.156  20.24   5  2  16    746586244     5.73    1.38   20.542  25.15   0.006   3.397  
 2460620.37887  -1.609   0.896  20.23   5  2  16    746586244    -2.31   -0.62   15.590  25.14  -0.726   3.826  
 2460620.38350  -0.993   1.020  20.21   5  2  16    746586244   -31.45   -4.65   19.894  25.13  -0.156   3.970  
 2460620.38874  -1.689   0.612  20.25   5  2  16            0   -11.34   -2.58   37.557  25.13  -0.810   3.914  
 2460620.39337  -0.221   0.242  20.21   5  2  16    746586244   -13.82   -2.40   10.968  25.13  -0.029   3.978  
 2460620.39800  -0.530   0.654  20.22   5  2  16    746586244    11.29    2.34   22.144  25.14   0.302   3.968  
 2460620.40263  -0.016   0.131  20.23   5  2  16    746586244     4.56    1.29   29.460  25.15   0.243   3.964  
 2460620.40726  -1.912   0.953  20.18   5  2  16    746586244   -29.52   -4.51   12.049  25.12   0.304   3.749  
 2460620.41233  -2.521   0.159  20.14   5  2  16            0   -32.77   -4.65   24.159  25.12   0.000   3.491  
 2460620.41708  -1.034   1.908  20.12   5  2  16            0   -20.82   -3.65   36.087  25.13   0.165   4.367  
 2460620.42158   0.863   0.136  20.18   5  2  16    746586244    34.15    4.88   18.759  25.11   0.407   3.299  
 2460620.42634  -1.555   0.855  20.09   5  2  16    746586244    -2.70   -0.61   30.528  25.10  -0.285   4.238  
 2460620.43097  -0.562   3.513  20.15   5  2  16    746586244   -39.33   -5.47   32.593  25.10   1.140   3.882  
 2460620.44073  -0.867   0.015  20.01   5  2  16            0    -6.10   -1.33   18.833  25.06   0.000   2.809  
 2460620.44536  -0.644   1.352  19.95   5  2  16            0   -19.58   -3.67   30.367  25.05   1.035   3.558  
 2460620.44987   0.070   3.382  19.96   5  2  16    746586244    21.60    4.03   50.611  25.06   1.039   4.776  
 2460620.45463  -0.593   1.946  19.98   5  2  16    746586244   -21.13   -3.40   16.123  25.07   0.634   4.344  
 2460620.46000  -0.184   1.141  19.87   5  2  16            0   -10.82   -2.07   23.551  25.04   0.680   4.597  
 2460620.46442  -1.482   1.200  19.91   5  2  16            0   -44.58   -5.83   16.018  25.04   0.744   4.028  
 2460620.46909   1.457   1.806  19.93   5  2  16    746586244    18.58    2.98   16.053  25.04   0.573   4.593  
 2460620.47372   1.871   0.623  19.97   5  2  16    746586244    -8.25   -1.64   17.971  25.04   1.861   3.803  
 2460620.47835  -0.632   2.445  19.90   5  2  16    746586244   -77.13   -8.06   29.018  25.03   0.496   4.023  
 2460622.43608  -2.092   1.929  20.63   5  2  16            0   -34.53   -4.99   16.533  25.03   0.000   3.087  
 2460622.44072   0.676   3.882  20.63   5  2  16            0    16.19    3.17   31.604  25.05   0.042   3.958  
 2460622.44535  -1.515   1.099  20.63   5  2  16    746586244   -38.09   -5.71   50.468  25.04   1.070   3.147  
 2460622.44998  -0.902   5.379  20.57   5  2  16    746586244   -20.68   -3.92   33.098  25.03   0.619   3.321  
 2460622.45461  -0.761   4.816  20.52   5  2  16    746586244   -29.21   -4.49   20.280  25.03   0.949   3.672  
 2460622.45991  -0.207   1.385  20.55   5  2  16    746586244     5.87    1.59   24.456  25.02   0.774   3.929  
 2460622.46454  -0.275   4.134  20.42   5  2  16    746586244   -21.39   -3.83   24.720  25.00   1.731   3.314  
 2460622.46917  -0.956   0.108  20.39   5  2  16    746586244   -45.63   -5.92   20.150  25.00   1.253   3.683  
 2460622.47380   0.645   4.074  20.30   5  2  16    746586244    25.91    4.23   21.341  24.97   0.871   3.727  
 2460622.47843  -0.288   1.592  20.34   5  2  16    746586244   -13.51   -2.62   31.309  24.95   2.331   4.191  
 2460623.41319   0.456   0.203  20.02   5  2  16            0   -11.70   -2.55   29.279  24.92   0.456   3.673  
 2460623.41782   1.133   2.386  20.03   5  2  16    746586244    -0.91   -0.26   26.771  24.94   1.325   3.660  
 2460623.42245   0.321   0.512  19.76   5  2  16    746586244    30.57    4.34   27.137  24.79   1.889   3.973  
 2460623.42712   1.470   4.321  19.64   5  2  16    746586244    35.51    4.66   12.538  24.68   2.306   3.958  
 2460623.43171   0.335   1.506  19.91   5  2  16    746586244     1.34    0.35   36.936  24.90   1.413   3.560  
 2460623.43824  -0.399   2.369  19.93   5  2  16            0   -31.35   -4.48   24.896  24.93   0.000   3.216  
 2460623.44276   1.640   0.843  19.85   5  2  16            0    -9.73   -1.80   14.039  24.83   2.282   3.960  
 2460623.44745   0.532   3.553  19.75   5  2  16    746586244   -10.24   -2.08   28.574  24.76   1.048   3.952  
 2460623.45203   0.852   2.425  19.94   5  2  16    746586244   -23.98   -3.97   51.054  24.88   1.379   4.062  
 2460623.45590   0.623   0.448  19.69   5  2  16    746586244    21.09    3.01   39.354  24.88   0.694   4.963  
 2460622.47843  -0.289   1.763  20.34   5  2  16    746586244   -14.71   -2.80   31.050  24.95   2.369   4.271  
 2460622.47843  -0.289   1.697  20.34   5  2  16    746586244   -15.54   -2.91   31.071  24.95   1.977   4.329  
 2460612.43167   0.309   4.128  20.19   5  3  15    738197636   -17.43   -3.26   24.357  25.12   0.467   3.346  
 2460612.43633   1.691   5.801  20.13   5  3  15    738197636    54.55    6.68   37.379  25.11   0.015   3.915  
 2460612.44093   0.931   1.788  20.17   5  3  15    738197636    29.12    4.68   33.385  25.10  -0.347   3.230  
 2460612.44557   1.936   3.291  20.09   5  3  15    738197636    58.04    6.53   19.169  25.09   0.113   3.311  
 2460612.45020   1.308   1.605  20.05   5  3  15    738197636    52.29    6.51   30.965  25.09  -1.003   3.768  
 2460612.45864   0.040   0.043  20.38   5  3  15    738197636   -18.43   -3.12   10.223  25.11  -0.387   3.323  
 2460612.46327   0.901   0.567  20.30   5  3  15    738197636    19.49    3.41   19.914  25.09   0.385   3.742  
 2460612.46790  -0.876   1.606  20.20   5  3  15    738197636   -30.72   -4.77   34.961  25.08   0.253   3.655  
 2460612.47253   0.518   1.518  20.17   5  3  15    738197636    15.75    2.73   16.209  25.07   0.117   3.525  
 2460612.47716   1.801   0.719  20.16   5  3  15    738197636    18.94    3.13   23.168  25.07   0.956   3.770  
 2460612.48241   0.464   0.631  20.23   5  3  15    738197636    10.45    2.22   25.189  25.07   0.136   4.173  
 2460612.48704  -1.256   1.057  20.21   5  3  15    738197636   -22.57   -3.47   15.661  25.06  -0.038   3.296  
 2460612.49167   0.539   0.775  20.18   5  3  15    738197636    18.88    3.25   13.254  25.04  -0.229   3.938  
 2460612.49631   0.379   0.048  20.12   5  3  15    738197636    43.12    5.57   16.833  25.04  -0.353   4.096  
 2460612.50094   1.265   2.993  20.07   5  3  15    738197636    32.56    4.65   18.807  25.02   0.160   3.550  
 2460613.41675   0.583   0.265  20.61   5  3  15    738197636    15.22    3.12   27.308  25.14  -0.537   3.158  
 2460613.42138   1.796   2.675  20.61   5  3  15    738197636    20.33    3.65   28.626  25.14   0.284   3.275  
 2460613.42602   0.035   4.141  20.48   5  3  15    738197636    -1.81   -0.57   39.488  25.12  -0.155   3.386  
 2460613.43065   2.062   0.087  20.49   5  3  15    738197636    46.79    6.19   25.493  25.12  -0.220   3.495  
 2460613.43528   1.184   2.278  20.52   5  3  15    738197636    22.44    3.79   19.534  25.10  -0.186   3.475  
 2460613.44057  -1.773   2.069  20.49   5  3  15    738197636   -60.10   -7.10   26.189  25.10   0.123   3.632  
 2460613.44514   1.184   3.322  20.50   5  3  15    738197636    -2.65   -0.73   28.067  25.08  -0.031   3.316  
 2460613.44978   1.090   1.175  20.43   5  3  15    738197636    20.23    3.56   18.847  25.03   0.544   3.796  
 2460613.45429  -0.147   1.265  20.27   5  3  15    738197636    15.60    3.28   48.366  24.92   0.711   2.959  
 2460613.45904   1.630   1.371  19.61   5  3  15    738197636    55.36    6.40   26.471  24.64  -0.334   4.929  
 2460613.46443  -0.114   0.216  20.33   5  3  15    738197636     1.09    0.32   41.441  24.96   0.357   3.401  
 2460613.46903   0.727   0.860  20.35   5  3  15    738197636    20.08    3.62   22.334  24.96   0.577   4.046  
 2460615.42006   0.161   0.851  20.49   5  3  15    738197636     5.23    1.43   29.906  25.07  -0.076   3.010  
 2460615.42469  -0.869   3.119  20.50   5  3  15    738197636   -19.73   -3.70   26.737  25.07   0.107   2.954  
 2460615.42932  -0.168   2.735  20.39   5  3  15    738197636    -8.58   -2.02   35.417  25.05   0.038   3.406  
 2460615.43396   2.164   0.009  20.47   5  3  15    738197636    14.71    2.98   37.093  25.08   0.444   3.524  
 2460615.43859   0.843   7.700  20.49   5  3  15    738197636    11.50    2.52   28.036  25.07   0.498   3.429  
 2460615.44367  -0.761   2.337  20.45   5  3  15    738197636   -15.12   -3.11   36.814  25.07   0.214   3.371  
 2460615.44854   0.448   1.108  20.50   5  3  15    738197636     0.76    0.22   34.065  25.08   0.229   3.065  
 2460615.45317  -0.245   3.448  20.44   5  3  15    738197636     6.22    1.44   35.054  25.07  -0.121   3.387  
 2460615.45780  -1.066   1.147  20.50   5  3  15    738197636   -13.55   -3.07   40.157  25.06  -0.199   3.456  
 2460615.46243   0.719   1.223  20.47   5  3  15    738197636    -3.18   -1.02   36.644  25.05   0.054   3.186  
 2460615.46760   1.645   3.704  20.46   5  3  15    738197636    38.61    5.46   39.690  25.05   1.013   3.448  
 2460615.47223  -0.726   1.605  20.33   5  3  15    738197636   -42.93   -5.74   40.655  25.04   0.704   3.977  
 2460615.47687  -1.075   0.040  20.45   5  3  15    738197636   -41.60   -5.82   15.544  25.03   0.115   3.561  
 2460615.48138   2.663   2.742  20.37   5  3  15    738197636    43.44    6.01   36.034  25.01   0.669   3.451  
 2460615.48613   1.691   2.974  20.36   5  3  15    738197636    37.68    5.21   28.485  25.00   0.719   3.873  
 2460616.41597   0.743   2.031  20.42   5  3  15    738197636    27.72    4.29   35.469  25.13   0.378   3.709  
 2460616.42081   1.135   1.019  20.49   5  3  15    738197636    19.33    3.68   29.863  25.13   0.205   3.203  
 2460616.42544  -0.566   0.920  20.46   5  3  15    738197636   -16.35   -3.11   30.877  25.13   0.157   3.425  
 2460616.43007  -0.717   3.749  20.52   5  3  15    738197636   -20.95   -3.57   20.141  25.13  -1.095   3.458  
 2460616.43470  -0.487   0.093  20.63   5  3  15    738197636   -30.55   -5.02   23.255  25.13  -0.456   3.094  
 2460616.43997   0.319   0.413  20.60   5  3  15    738197636    17.27    3.48   25.237  25.13  -0.087   2.992  
 2460616.44448   0.989   1.817  20.54   5  3  15    738197636    22.16    3.89   22.071  25.13   0.413   3.196  
 2460616.44923   0.411   1.617  20.60   5  3  15    738197636    -7.17   -1.52   10.153  25.11  -0.345   3.179  
 2460616.45386   0.459   3.280  20.56   5  3  15    738197636    -4.95   -1.19   17.139  25.11   0.909   3.108  
 2460616.45849   1.050   0.404  20.41   5  3  15    738197636    14.15    2.64   16.129  25.10  -0.238   3.558  
 2460616.46373   1.210   0.357  20.35   5  3  15    738197636    33.37    4.95   29.998  25.08   1.646   3.582  
 2460616.46836   1.150   4.692  20.34   5  3  15    738197636     3.13    0.68   16.648  25.07  -0.110   3.339  
 2460616.47299  -0.592   1.997  20.50   5  3  15    738197636     3.07    0.77   13.426  25.07   1.011   3.610  
 2460616.47762   0.245   5.815  20.53   5  3  15    738197636    -5.91   -1.32   19.833  25.07  -0.312   3.347  
 2460616.48225   0.361   0.585  20.49   5  3  15    738197636    15.20    3.11   36.403  25.06   0.375   3.683  
 2460617.41521  -0.490   1.824  20.18   5  3  15    738197636   -36.92   -5.47   46.170  24.95   0.304   3.476  
 2460617.41984   0.965   4.241  20.12   5  3  15    738197636    40.62    5.45   18.764  24.94  -0.095   3.408  
 2460617.42447  -0.705   2.893  20.21   5  3  15    738197636   -15.49   -2.97   19.969  24.96  -0.588   3.424  
 2460617.42911   1.291   2.972  20.17   5  3  15    738197636    45.72    5.66    9.354  24.92  -1.223   3.707  
 2460617.43374  -1.264   1.387  20.21   5  3  15    738197636   -19.81   -3.53   40.471  24.93   0.321   3.723  
 2460617.43889   0.932   1.998  20.20   5  3  15    738197636    15.69    2.81   18.432  24.93  -0.581   3.396  
 2460617.44352   1.232   1.441  20.22   5  3  15    738197636    28.67    4.37   14.296  24.95   0.211   3.954  
 2460617.44815   0.336   2.567  20.19   5  3  15    738197636     0.54    0.16   24.321  24.91  -0.453   3.912  
 2460617.45289  -0.802   2.122  20.12   5  3  15    738197636    -6.67   -1.44   15.582  24.89  -0.218   4.157  
 2460617.45741  -0.192   0.405  20.07   5  3  15    738197636   -10.66   -1.94   13.489  24.88  -0.475   3.775  
 2460617.46264  -0.200   0.165  19.97   5  3  15    738197636    -2.82   -0.55    7.691  24.85  -0.771   3.670  
 2460617.46734  -1.968   6.822  19.91   5  3  15    738197636   -45.09   -5.70   29.637  24.85   0.641   4.230  
 2460617.47190   0.286   2.076  19.90   5  3  15    738197636    15.26    2.71   33.367  24.85  -0.069   4.382  
 2460617.47654   1.142   0.488  19.88   5  3  15    738197636    -4.40   -0.99   33.371  24.82  -0.034   4.481  
 2460617.48117  -0.319   1.317  19.73   5  3  15    738197636     2.96    0.59   24.887  24.79  -0.112   4.334  
 2460618.41379  -0.951   0.293  20.41   5  3  15    738197636   -19.14   -3.54   35.566  25.15  -0.237   3.409  
 2460618.41842  -0.924   3.060  20.40   5  3  15    738197636    -4.49   -1.13   27.321  25.14  -0.294   3.829  
 2460618.42306  -1.340   1.411  20.32   5  3  15    738197636   -32.61   -4.76   26.508  25.14   0.222   3.509  
 2460618.42769  -0.968   3.466  20.35   5  3  15    738197636   -25.86   -4.18   23.247  25.14  -0.201   3.448  
 2460618.43232   0.849   0.167  20.12   5  3  15    738197636    24.89    4.08   24.255  25.11  -0.320   3.356  
 2460618.43757   0.086   0.344  20.13   5  3  15    738197636    -2.04   -0.58   32.313  25.10  -0.026   3.860  
 2460618.44209   0.997   4.879  19.91   5  3  15    738197636    54.17    6.69   49.154  25.07   0.732   3.471  
 2460618.44683  -0.278   3.014  20.05   5  3  15    738197636    31.58    4.49   28.932  25.10  -0.173   3.753  
 2460618.45147   0.520   2.168  20.16   5  3  15    738197636     5.90    1.32   22.945  25.11  -0.405   3.407  
 2460618.45610   0.654   0.321  20.21   5  3  15    738197636    -9.65   -1.98   21.613  25.10  -0.599   4.239  
 2460618.46139   0.201   4.503  20.19   5  3  15    738197636    15.26    2.86   26.217  25.08   0.365   3.778  
 2460618.46603  -1.168   0.142  20.24   5  3  15    738197636    -6.81   -1.63   17.904  25.09  -0.113   3.777  
 2460618.47066  -0.354   1.435  20.21   5  3  15    738197636   -18.37   -3.01   12.927  25.08   0.128   3.811  
 2460618.47529  -1.474   2.394  20.16   5  3  15    738197636    -9.71   -1.78   14.923  25.08   0.569   3.575  
 2460618.47992   2.259   2.868  20.21   5  3  15    738197636    -9.35   -1.82   25.406  25.07   0.763   3.773  
 2460619.38007  -0.066   0.863  20.46   5  3  15    738197636     9.16    1.90   19.263  25.13  -0.686   4.228  
 2460619.38426  -0.162   5.249  20.55   5  3  15    738197636   -12.85   -2.95   36.363  25.12  -0.405   3.223  
 2460619.38875  -2.417   2.841  20.56   5  3  15    738197636   -37.27   -5.19   17.978  25.11  -0.137   2.849  
 2460619.39338  -1.565   4.982  20.55   5  3  15    738197636   -32.70   -4.98   24.952  25.09  -0.121   3.519  
 2460619.39790  -0.485   1.000  20.56   5  3  15    738197636   -12.81   -2.71   27.689  25.09  -0.149   3.567  
 2460619.40383   0.263   0.189  20.47   5  3  15    738197636     3.55    0.98   24.950  25.10  -1.014   3.674  
 2460619.40800   0.417   0.382  20.54   5  3  15    738197636    32.51    5.02   35.057  25.09   0.049   3.214  
 2460619.41263   0.380   1.400  20.62   5  3  15    738197636    15.27    3.11   21.324  25.09  -0.335   3.051  
 2460619.41726  -0.866   3.430  20.58   5  3  15    738197636   -22.14   -3.85   39.463  25.09  -1.053   3.329  
 2460619.42190   0.560   0.156  20.59   5  3  15    738197636   -14.13   -2.99   43.103  25.09  -0.290   2.842  
 2460619.42818   0.779   0.817  20.51   5  3  15    738197636    26.61    4.16   18.277  25.07   0.446   3.136  
 2460619.43281   0.486   0.089  20.43   5  3  15    738197636    -6.81   -1.42   22.681  25.07   0.640   3.515  
 2460619.43744  -0.067   2.751  20.54   5  3  15    738197636     8.50    2.09   37.571  25.06  -0.516   3.325  
 2460619.44207   1.828   1.328  20.39   5  3  15    738197636    44.02    6.05   31.973  25.04   0.705   3.664  
 2460619.44670   0.947   0.272  20.17   5  3  15    738197636    34.04    4.78   20.522  25.01  -0.249   3.886  
 2460619.45191  -0.306   1.163  20.31   5  3  15    738197636    -6.97   -1.64   30.893  25.02   0.494   3.270  
 2460619.45654   0.647   3.465  20.24   5  3  15    738197636    -7.79   -1.53   16.848  25.01   0.061   3.036  
 2460619.46117   0.735   1.523  20.25   5  3  15    738197636    21.07    3.62   20.644  25.00   0.047   3.923  
 2460619.46580  -0.098   0.003  20.26   5  3  15    738197636    -4.80   -1.14   24.698  25.00   0.780   3.376  
 2460619.47043   0.829   2.682  20.22   5  3  15    738197636     0.09    0.02   29.967  24.99   0.172   3.399  
 2460619.47568  -0.077   1.866  20.26   5  3  15    738197636    -9.17   -2.07   25.783  25.00   0.338   3.771  
 2460619.48031   0.247   1.253  20.20   5  3  15    738197636     7.69    1.68   22.385  24.98   0.454   4.130  
 2460619.48494   1.273   0.148  20.12   5  3  15    738197636    32.29    4.54   26.645  24.97   1.114   4.034  
 2460619.48957  -0.044   0.332  20.06   5  3  15    738197636   -13.17   -2.43   24.849  24.95   1.711   4.072  
 2460619.49420  -0.026   0.494  20.01   5  3  15    738197636   -23.87   -3.62   20.649  24.92  -0.023   4.099  
 2460620.36498  -0.193   1.949  20.47   5  3  15    738197636   -15.15   -2.77   27.721  25.17   0.119   3.438  
 2460620.36961  -0.242   0.586  20.45   5  3  15    738197636   -47.61   -6.36   28.885  25.18   0.532   3.169  
 2460620.37424  -0.384   0.389  20.45   5  3  15    738197636   -13.30   -2.50   25.580  25.17   0.331   3.232  
 2460620.37887  -0.565   0.275  20.42   5  3  15    738197636    10.95    2.45   20.223  25.16   0.227   3.307  
 2460620.38350   1.701   2.404  20.39   5  3  15    738197636    34.75    4.91   20.643  25.15   0.399   3.303  
 2460620.38874   0.224   0.972  20.45   5  3  15    738197636   -31.05   -4.66   15.541  25.15   0.204   3.127  
 2460620.39337   0.672   5.925  20.38   5  3  15    738197636    -2.50   -0.68   27.533  25.15   0.456   3.236  
 2460620.39800   0.425   2.030  20.37   5  3  15    738197636    20.95    3.69   41.909  25.15  -0.155   3.353  
 2460620.40263  -0.829   1.319  20.41   5  3  15    738197636   -14.27   -2.53   21.536  25.16   0.106   3.217  
 2460620.40726   0.099   3.175  20.29   5  3  15    738197636   -23.65   -4.06   29.324  25.12  -0.118   3.193  
 2460620.41245  -0.817   0.768  20.39   5  3  15    738197636   -21.07   -3.52   16.841  25.14  -0.089   3.139  
 2460620.41708  -0.191   2.152  20.31   5  3  15    738197636   -26.20   -4.05   20.389  25.13  -0.362   3.463  
 2460620.42171  -0.251   1.168  20.36   5  3  15    738197636    -6.27   -1.62   36.756  25.11   0.145   3.050  
 2460620.42634  -1.205   1.431  20.21   5  3  15    738197636   -36.60   -4.96   19.199  25.10   0.323   3.468  
 2460620.43097  -0.522   3.476  20.22   5  3  15    738197636   -18.34   -3.08   36.098  25.09   0.496   3.624  
 2460620.43610   0.920   0.170  20.04   5  3  15    738197636    67.45    7.60   19.435  25.05   0.558   3.500  
 2460620.44073   0.326   0.481  20.12   5  3  15    738197636    -9.82   -2.30   23.160  25.06   0.251   3.443  
 2460620.44536   0.770   3.475  20.01   5  3  15    738197636    -6.12   -1.28   15.719  25.05   0.293   3.372  
 2460620.44987   0.001   0.315  20.07   5  3  15    738197636     3.85    0.94   26.387  25.07   0.274   3.633  
 2460620.45463  -0.265   3.467  20.09   5  3  15    738197636   -23.01   -4.15   31.302  25.07   0.631   3.600  
 2460620.46000  -0.971   2.031  19.91   5  3  15    738197636   -74.32   -7.70   21.421  25.05   0.890   3.986  
 2460620.46446   0.157   0.531  19.98   5  3  15    738197636    -7.22   -1.49   17.630  25.03  -0.057   3.648  
 2460620.46909   1.335   0.978  19.99   5  3  15    738197636    -2.71   -0.69   12.998  25.04   1.591   3.921  
 2460620.47372  -0.855   1.115  20.03   5  3  15    738197636     7.24    1.51   10.256  25.04   0.520   3.652  
 2460620.47835   2.316   1.449  19.96   5  3  15    738197636    47.93    6.17   37.166  25.03   1.346   3.847  
 2460622.43516  -1.091   3.830  20.42   5  3  15    738197636   -35.07   -4.92   29.126  25.05  -0.235   3.874  
 2460622.43886   1.487   2.770  20.63   5  3  15    738197636    -0.66   -0.16    9.199  25.05  -0.260   2.844  
 2460622.44349  -0.945   7.474  20.57   5  3  15    738197636   -22.23   -3.95   33.905  25.04   0.148   3.638  
 2460622.44812   0.202   1.958  20.56   5  3  15    738197636     2.33    0.69   24.873  25.04  -0.369   3.282  
 2460622.45276   1.398   0.597  20.43   5  3  15    738197636     2.42    0.62   20.113  25.03  -0.698   3.640  
 2460622.46107  -0.384   1.003  20.43   5  3  15    738197636    -2.56   -0.60   14.513  25.01   0.213   3.460  
 2460622.46570   0.117   1.345  20.26   5  3  15    738197636    -7.09   -1.69   28.355  25.00  -0.397   3.503  
 2460622.47033  -1.076   0.974  20.27   5  3  15    738197636   -41.64   -5.94   41.279  24.99  -0.091   3.420  
 2460622.47496  -0.179   3.408  20.21   5  3  15    738197636     6.12    1.22   14.749  24.98   0.412   3.606  
 2460622.47901   1.022   4.920  19.99   5  3  15    738197636    23.57    3.42   17.609  24.96  -0.021   3.797  
 2460623.41318   0.629   1.634  20.10   5  3  15    738197636    10.17    2.00   18.690  24.95  -0.361   3.723  
 2460623.41781  -0.030   1.267  20.05   5  3  15    738197636   -10.22   -1.93   19.970  24.96  -0.193   3.978  
 2460623.42244   1.274   0.759  19.79   5  3  15    738197636    31.58    4.78   31.489  24.82   0.142   4.552  
 2460623.42712  -0.808   4.824  19.74   5  3  15    738197636   -30.50   -4.68   43.593  24.70   0.616   4.036  
 2460623.43171  -0.134   0.233  20.01   5  3  15    738197636    -1.27   -0.34   24.741  24.92  -0.651   3.634  
 2460623.43824   0.078   0.687  20.00   5  3  15    738197636   -16.40   -2.83   14.493  24.94   0.374   3.989  
 2460623.44265  -0.820   0.111  19.90   5  3  15    738197636     1.03    0.27   28.743  24.85   0.461   3.761  
 2460623.44745  -0.774   0.612  19.83   5  3  15    738197636   -33.41   -4.71   31.088  24.78   0.847   4.393  
 2460623.45203   0.426   0.710  20.02   5  3  15    738197636     4.91    1.19   14.078  24.90   0.586   4.081  
 2460623.45585   0.556   0.395  19.76   5  3  15    738197636     5.76    1.39   23.467  24.87   0.747   5.105  
 2460623.42712  -0.808   4.826  19.74   5  3  15    738197636   -30.50   -4.68   43.593  24.70   0.616   4.036  
 2460623.44265  -0.820   0.111  19.90   5  3  15    738197636     1.03    0.27   28.742  24.85   0.462   3.761  
 2460623.42712  -0.807   4.825  19.74   5  3  15    738197636   -30.51   -4.68   43.595  24.70   0.616   4.036  
 2460623.44265  -0.820   0.112  19.90   5  3  15    738197636     1.03    0.27   28.742  24.85   0.462   3.761  
 2460607.50328   1.580   2.531  20.21   5  4   9    671105164    19.94    2.93    9.754  25.26   0.830   4.890  
 2460607.50791   2.062  10.518  20.10   5  4   9    671105164    62.32    6.72   21.333  25.25  -0.585   4.157  
 2460607.51254   1.536   0.782  20.06   5  4   9    671105156    13.96    2.45   19.722  25.24  -0.112   4.707  
 2460607.51648   0.249   1.258  19.88   5  4   9    671105156    -6.19   -0.99   19.660  25.24  -1.855   5.670  
 2460607.49865   2.910   1.758  20.13   5  4   9    671105164    83.45    8.35   29.181  25.26  -0.406   4.376  
 2460608.39734   1.541   0.709  20.10   5  4   9    671105156     9.17    1.89   32.169  25.21   0.832   3.776  
 2460608.40198   2.840  15.371  20.14   5  4   9    671105164    55.11    6.47   29.200  25.22   0.561   3.297  
 2460608.40661   3.888   0.128  19.93   5  4   9    671105164    47.45    5.88   20.340  25.18  -0.048   3.298  
 2460608.41124   2.241   0.015  20.02   5  4   9    671105164    42.52    5.67   35.326  25.21   0.931   3.677  
 2460608.41587   1.664   1.502  20.01   5  4   9    671105164   -15.74   -2.82   16.611  25.21   0.023   3.569  
 2460608.42104   0.899   0.199  19.99   5  4   9    671105156   -30.79   -4.42   14.827  25.21   1.180   3.611  
 2460608.42567   2.082   2.985  19.98   5  4   9    671105164     6.24    1.42   33.005  25.20   1.169   3.964  
 2460608.43030   1.155   0.406  19.95   5  4   9    671105164     6.70    1.37   20.278  25.21   0.117   3.700  
 2460608.43493   2.381   0.479  19.92   5  4   9    671105164    93.80    8.74   18.424  25.19  -0.029   4.347  
 2460608.43956   1.582   1.782  19.95   5  4   9    671105164    51.73    6.31   26.855  25.20   0.558   4.065  
 2460608.44474   0.593   0.853  19.90   5  4   9    671105164    33.00    4.87   29.056  25.19   0.360   3.846  
 2460608.44938   0.736   0.354  19.99   5  4   9    671105164    -0.45   -0.10   17.639  25.21   0.620   4.207  
 2460608.45401   1.235   4.267  19.90   5  4   9    671105164    35.57    4.99   27.197  25.20   0.271   4.080  
 2460608.45864   1.574   0.004  19.92   5  4   9    671105156    13.48    2.78   30.921  25.20  -0.629   4.245  
 2460608.46327   0.643   4.590  19.81   5  4   9    671105164    -0.93   -0.28   71.024  25.18  -0.186   4.178  
 2460608.46850   2.043   0.163  19.91   5  4   9    671105156    85.96    8.21   23.451  25.20  -0.149   4.599  
 2460608.47313   0.785   1.633  19.82   5  4   9    671105164    72.02    7.41   20.952  25.17   0.261   4.016  
 2460608.47776   0.393   0.833  19.81   5  4   9    671105156     9.16    1.81   38.763  25.17   0.323   4.417  
 2460608.48239   1.098   0.381  19.75   5  4   9    671105164   115.29    9.85   16.413  25.16  -0.096   4.018  
 2460608.48703   0.152   0.032  19.73   5  4   9    671105156    23.09    3.68   24.912  25.15  -0.675   4.406  
 2460610.50654   0.162   1.705  19.59   5  4   9    671105156    37.44    4.81   18.956  24.93   0.234   4.462  
 2460610.51118  -0.191   3.039  19.56   5  4   9    671105164    15.66    2.67   25.440  24.91  -0.619   4.472  
 2460610.37384   1.237   1.253  20.23   5  4   9    671105156    14.15    2.90   28.897  25.04   0.649   3.466  
 2460610.37855   0.775   0.869  20.14   5  4   9    671105164    34.33    5.08   20.814  25.05   0.326   3.668  
 2460610.38311   2.654   0.120  20.23   5  4   9    671105156    40.01    5.56   20.855  25.05  -0.540   3.472  
 2460610.38774   3.235   1.632  20.21   5  4   9    671105164    67.99    7.82   39.210  25.05   0.404   3.193  
 2460610.39237   1.192   0.642  20.23   5  4   9    671105164    27.76    4.42   25.262  25.07   0.358   3.803  
 2460610.39796   1.931   4.443  20.28   5  4   9    671105164    32.20    4.85   30.743  25.08   0.334   3.630  
 2460610.40224   1.427   0.817  20.31   5  4   9    671105164     8.86    2.18   32.704  25.08   0.641   3.476  
 2460610.40687   2.880   4.258  20.29   5  4   9    671105164    50.42    6.62   69.670  25.08   0.653   3.357  
 2460610.41150   2.627   5.332  20.33   5  4   9    671105164    16.53    3.27   33.490  25.08   0.828   3.449  
 2460610.41613   1.920   0.196  20.35   5  4   9    671105164    30.71    4.81   22.748  25.08   0.501   3.324  
 2460610.42137   2.446   1.087  20.27   5  4   9    671105164    13.98    2.78   37.989  25.08   0.706   3.614  
 2460610.42600   2.561   0.026  20.24   5  4   9    671105164    31.33    5.00   31.437  25.08  -0.063   3.763  
 2460610.43063   0.726   4.070  20.13   5  4   9    671105164    12.90    2.72   21.113  25.07   0.584   3.699  
 2460610.43526   0.964   5.607  20.20   5  4   9    671105164   -11.17   -2.43   37.842  25.08  -0.652   3.604  
 2460610.43989   0.373   2.521  20.27   5  4   9    671105156     9.37    2.26   40.279  25.08   0.374   3.636  
 2460610.44512   1.128   1.767  20.27   5  4   9    671105156    14.59    2.97   32.677  25.07  -0.308   3.446  
 2460610.44975   1.185   3.538  20.13   5  4   9    671105156    27.00    4.27   13.355  25.06   0.631   3.462  
 2460610.45438   0.515  10.104  20.10   5  4   9    671105156   -14.03   -2.72   27.305  25.06  -0.149   3.790  
 2460610.45901   0.958   1.299  20.06   5  4   9    671105156    12.93    2.57   28.620  25.04  -0.011   3.845  
 2460610.46364   1.563   2.939  20.11   5  4   9    671105164    24.01    4.21   38.951  25.04   0.377   4.018  
 2460610.46888  -0.403   0.501  20.05   5  4   9    671105156    16.29    3.00   41.077  25.04  -1.186   3.660  
 2460610.47351   0.636   1.165  20.00   5  4   9    671105164    21.88    3.59   21.372  25.03   0.033   3.163  
 2460610.47814  -0.263   0.469  19.94   5  4   9    671105156    -6.53   -1.43   15.497  25.01   0.385   3.813  
 2460610.48277  -0.062   6.318  19.90   5  4   9    671105156   -19.65   -3.27   25.118  25.00   0.516   3.599  
 2460610.48740  -1.587   9.016  19.83   5  4   9    671105164   -10.54   -1.94   23.951  24.98  -0.237   3.983  
 2460610.49265  -0.131   0.597  19.78   5  4   9    671105156    -6.40   -1.23   16.620  24.97  -1.459   4.398  
 2460610.49728  -0.814   0.831  19.70   5  4   9    671105156     4.34    1.25   24.356  24.95  -0.505   4.543  
 2460610.50191   0.463   0.908  19.70   5  4   9    671105164    51.57    6.20   33.494  24.94  -0.786   3.789  
 2460612.45864   0.374   0.180  20.36   5  4   9    671105156    -5.17   -1.21   16.776  25.12   0.808   3.525  
 2460612.46327   1.155   0.786  20.31   5  4   9    671105164     9.09    2.21   45.257  25.10  -0.035   3.216  
 2460612.46790   0.682   0.508  20.17   5  4   9    671105156     7.50    1.63   31.337  25.09  -0.686   3.796  
 2460612.47253   0.831   0.533  20.18   5  4   9    671105164    -3.65   -0.85   19.029  25.08  -0.168   3.899  
 2460612.47716   2.070   1.341  20.14   5  4   9    671105156    27.79    4.18   23.964  25.08   0.051   3.780  
 2460612.48241   0.387   0.123  20.22   5  4   9    671105164     6.13    1.31   27.380  25.08   0.472   3.547  
 2460612.48704   2.933   0.485  20.20   5  4   9    671105164    52.36    6.30   41.406  25.07  -0.519   3.882  
 2460612.49167   0.336   0.650  20.18   5  4   9    671105164    22.16    3.96   27.110  25.05   0.139   3.363  
 2460612.49631   0.312   0.041  20.07   5  4   9    671105164     7.40    1.51   22.821  25.05   0.449   3.995  
 2460612.50094  -0.531   1.271  20.02   5  4   9    671105156    18.78    3.16   16.006  25.03  -0.146   3.519  
 2460613.41675  -0.475   1.602  20.67   5  4   9    671105164   -15.13   -2.98   16.952  25.16   0.781   3.257  
 2460613.42139  -0.580   7.268  20.60   5  4   9    671105164   -29.69   -4.26   15.229  25.16   0.409   3.211  
 2460613.42602   0.587   0.274  20.51   5  4   9    671105156    19.60    3.37   19.872  25.14   0.630   3.340  
 2460613.43065  -0.047   0.298  20.47   5  4   9    671105156    -5.72   -1.40   36.509  25.15  -0.114   3.230  
 2460613.43528   2.803   8.727  20.50   5  4   9    671105164    43.87    5.86   27.847  25.13  -0.499   3.518  
 2460613.44054   1.896   1.121  20.44   5  4   9    671105164    28.12    4.31   31.815  25.11   0.980   3.582  
 2460613.44514   0.595   1.396  20.40   5  4   9    671105156    12.70    2.73   48.594  25.09  -0.032   3.294  
 2460613.44978   0.973   1.619  20.34   5  4   9    671105156     8.21    1.65   12.354  25.04   0.591   3.688  
 2460613.45446   0.744   3.997  20.20   5  4   9    671105156    13.43    2.54   18.080  24.94  -0.245   3.892  
 2460613.46427   0.535   3.818  20.20   5  4   9    671105156    42.64    5.44   29.633  24.96  -0.183   4.136  
 2460613.46896   0.147   1.319  20.25   5  4   9    671105156    19.97    3.53   17.858  24.97  -0.405   3.501  
 2460615.42006  -0.289   0.038  20.66   5  4   9    671105164     8.67    2.15   29.175  25.10   0.262   2.944  
 2460615.42469   1.913   0.307  20.57   5  4   9    671105164    16.55    3.28   12.069  25.09   0.463   3.453  
 2460615.42933  -0.851   1.154  20.49   5  4   9    671105156   -37.89   -5.52   32.644  25.08   1.042   3.334  
 2460615.43396   0.642   4.311  20.60   5  4   9    671105156    14.93    3.17   35.563  25.10   0.406   3.267  
 2460615.43859  -0.068   4.110  20.64   5  4   9    671105164   -10.69   -2.36   25.355  25.09  -0.117   3.393  
 2460615.44368  -0.989   1.523  20.59   5  4   9    671105164   -11.93   -2.46   23.015  25.08   0.111   3.105  
 2460615.44854   0.018   4.786  20.61   5  4   9    671105164     6.82    1.61   30.122  25.09  -0.352   3.085  
 2460615.45317  -1.054   5.202  20.57   5  4   9    671105164   -19.55   -3.90   40.685  25.09   0.041   3.387  
 2460615.45780   0.065   0.649  20.64   5  4   9    671105156    -6.59   -1.68   30.047  25.07  -0.088   3.707  
 2460615.46243  -0.537   0.676  20.58   5  4   9    671105164   -10.99   -2.55   15.723  25.07  -0.590   3.401  
 2460615.46761   0.694   0.533  20.54   5  4   9    671105156    19.29    3.48   11.881  25.07   0.590   3.153  
 2460615.47224  -0.070   1.083  20.37   5  4   9    671105156    21.48    3.89   36.491  25.05   0.256   3.235  
 2460615.47687  -1.223   1.119  20.31   5  4   9    671105164   -33.37   -5.03   35.122  25.04  -0.549   3.736  
 2460615.48115  -0.410   1.596  20.14   5  4   9    671105164     5.39    1.24   25.910  25.02  -0.355   4.040  
 2460615.48613   0.879   1.861  20.13   5  4   9    671105156    27.28    4.39   38.567  25.00  -1.417   3.931  
 2460616.41598  -0.321   0.150  20.55   5  4   9    671105156   -33.62   -4.81   12.609  25.15   0.791   3.219  
 2460616.42081   2.561   6.141  20.50   5  4   9    671105156    42.72    5.91   30.521  25.15   0.116   3.738  
 2460616.42544   1.530   1.092  20.49   5  4   9    671105156     6.80    1.49   27.963  25.15   0.186   3.498  
 2460616.43007   1.212   1.002  20.61   5  4   9    671105156    26.80    4.36   30.203  25.14   0.312   3.319  
 2460616.43471   0.124   0.474  20.65   5  4   9    671105156     3.11    0.77   22.572  25.14  -0.164   3.467  
 2460616.43997  -0.583   0.333  20.61   5  4   9    671105164     2.79    0.79   34.855  25.13  -0.061   3.219  
 2460616.44448  -0.679   1.515  20.54   5  4   9    671105156     5.49    1.43   22.752  25.13  -0.309   3.777  
 2460616.44923   0.071   2.249  20.57   5  4   9    671105164    30.52    4.65   23.144  25.13  -0.288   3.241  
 2460616.45386   0.576   1.524  20.59   5  4   9    671105164     6.26    1.56   29.891  25.12  -0.655   3.201  
 2460616.45849   0.728   0.378  20.41   5  4   9    671105156    34.58    5.09   38.916  25.10  -1.299   3.637  
 2460616.46373  -0.892   0.409  20.34   5  4   9    671105156   -22.17   -3.82   35.904  25.09  -0.051   3.217  
 2460616.46836  -0.106   1.122  20.29   5  4   9    671105156    36.25    5.18   21.249  25.08  -0.701   3.843  
 2460616.47299  -0.239   1.918  20.42   5  4   9    671105156    -4.91   -1.23   27.098  25.08  -0.085   3.698  
 2460616.47762   0.075   5.689  20.44   5  4   9    671105164    35.59    4.91   15.634  25.07  -0.207   3.291  
 2460616.48225  -1.188   1.024  20.41   5  4   9    671105164   -11.62   -2.43   35.785  25.07  -0.865   3.628  
 2460619.38064   0.448   4.504  20.59   5  4   9    671105156     1.48    0.51   34.965  25.14   0.430   3.399  
 2460619.38507   0.939   0.430  20.53   5  4   9    671105156     2.00    0.49    9.301  25.13   0.641   3.339  
 2460619.38991   0.268   1.793  20.51   5  4   9    671105164    -4.47   -0.92   21.874  25.12  -0.070   3.286  
 2460619.39454  -0.115   0.900  20.54   5  4   9    671105156    10.64    2.28   13.796  25.12   0.345   3.386  
 2460619.39917   1.189   0.665  20.56   5  4   9    671105164    27.99    4.49   15.158  25.12  -0.194   2.960  
 2460619.40430   2.383   0.324  20.56   5  4   9    671105156    51.34    6.43   14.258  25.11  -0.007   3.445  
 2460619.40893  -0.125   2.343  20.55   5  4   9    671105164   -23.21   -3.58    9.691  25.10   0.200   3.222  
 2460619.41356   0.431   0.909  20.64   5  4   9    671105164   -10.38   -2.28   25.559  25.10  -0.443   3.023  
 2460619.41819  -0.512   3.663  20.53   5  4   9    671105156    -6.60   -1.63   24.891  25.11  -0.184   3.454  
 2460619.42282  -1.157   0.084  20.50   5  4   9    671105156     2.30    0.53   13.338  25.11  -0.136   3.332  
 2460619.42818  -0.302   1.590  20.34   5  4   9    671105164   -33.13   -4.87   30.805  25.09   0.145   3.882  
 2460619.43281  -1.490   2.133  20.31   5  4   9    671105156   -28.47   -4.64   47.126  25.07  -0.931   3.758  
 2460619.43744  -0.775   9.169  20.36   5  4   9    671105164   -15.77   -3.31   52.220  25.07   0.629   3.559  
 2460619.44207   1.007   1.415  20.23   5  4   9    671105164    11.95    2.34   14.946  25.04  -0.275   3.919  
 2460619.44670  -0.963   1.469  20.02   5  4   9    671105156     4.36    1.12   25.221  25.03  -0.495   3.748  
 2460619.45191  -0.609   0.401  20.13   5  4   9    671105156    -9.90   -2.15   25.937  25.03  -0.196   3.541  
 2460619.45654  -0.515   0.194  20.09   5  4   9    671105164    23.52    4.04   27.679  25.02  -0.004   3.615  
 2460619.46117  -1.683   3.835  20.10   5  4   9    671105156    -2.41   -0.57   24.272  25.02  -0.333   3.871  
 2460619.46580  -0.055   1.293  20.09   5  4   9    671105164    -5.74   -1.22   21.054  25.01  -0.836   3.854  
 2460619.47044   0.058   0.387  20.04   5  4   9    671105156    16.60    2.73   19.943  25.00  -1.065   3.725  
 2460619.47568  -0.852   1.031  20.06   5  4   9    671105164   -22.09   -3.73   27.093  25.00  -0.679   4.082  
 2460619.48031  -0.645   0.637  19.99   5  4   9    671105164   -28.81   -4.02   23.871  24.99  -1.130   3.994  
 2460619.48494  -0.365   0.938  19.91   5  4   9    671105156     3.60    0.85   26.311  24.97  -0.917   4.592  
 2460619.48957  -2.620   2.075  19.86   5  4   9    671105156   -60.15   -6.68   15.824  24.94  -1.684   4.392  
 2460619.49420  -1.414   1.183  19.79   5  4   9    671105156    -3.11   -0.62   20.053  24.93  -0.182   4.417  
 2460620.36498   0.274   2.663  20.44   5  4   9    671105164   -13.85   -2.81   37.292  25.19   0.745   3.201  
 2460620.36961   1.691   0.910  20.44   5  4   9    671105164    24.93    4.13   19.254  25.19   0.681   3.371  
 2460620.37424   0.724   0.921  20.42   5  4   9    671105164   -13.34   -2.62   23.356  25.19   0.715   3.387  
 2460620.37887   0.621   0.186  20.40   5  4   9    671105156     8.23    1.78   10.659  25.18   0.528   3.477  
 2460620.38350   0.244   1.843  20.37   5  4   9    671105156    28.96    4.78   41.433  25.17   0.106   3.467  
 2460620.38874   1.290   0.475  20.41   5  4   9    671105164    11.96    2.47   30.990  25.16   0.504   3.456  
 2460620.39337  -0.201   2.651  20.34   5  4   9    671105156    -0.42   -0.10   12.035  25.17   0.788   3.467  
 2460620.39800   0.712   0.659  20.34   5  4   9    671105164   -11.56   -2.46   29.694  25.18  -0.219   3.474  
 2460620.40271  -0.235   1.013  20.36   5  4   9    671105156    -5.34   -1.18   10.921  25.17  -0.075   3.592  
 2460620.40726  -0.066   2.090  20.30   5  4   9    671105156   -12.07   -2.59   30.725  25.16   0.288   3.249  
 2460620.41245  -1.718   2.913  20.28   5  4   9    671105164   -18.43   -3.35   20.015  25.15   0.284   3.789  
 2460620.41708  -0.459   0.398  20.29   5  4   9    671105156   -26.62   -4.25   42.398  25.14   0.672   3.770  
 2460620.42171  -0.196   0.709  20.32   5  4   9    671105156   -18.93   -3.34   14.457  25.13   0.204   3.270  
 2460620.42634  -0.005   3.537  20.20   5  4   9    671105156    33.98    4.79   25.536  25.12   0.054   3.988  
 2460620.43097  -2.084   0.531  20.22   5  4   9    671105164   -78.68   -8.22   24.346  25.11   0.296   3.955  
 2460620.43610  -0.009   0.073  20.03   5  4   9    671105164   -35.40   -5.17   19.286  25.07   0.335   3.630  
 2460620.44073   1.488   6.679  20.10   5  4   9    671105164    -2.25   -0.58   32.813  25.07   0.142   3.885  
 2460620.44536   0.689   1.633  20.01   5  4   9    671105156    29.13    4.03   21.165  25.07  -0.319   3.611  
 2460620.44987  -0.056   3.542  20.04   5  4   9    671105164    -3.04   -0.77   29.718  25.08  -0.271   3.886  
 2460620.45463  -1.386   1.948  19.98   5  4   9    671105164   -49.22   -6.27   28.706  25.07   0.022   4.445  
 2460620.46000   0.179   3.208  19.93   5  4   9    671105156    39.91    5.18   17.360  25.05  -0.271   3.989  
 2460620.46446  -1.850   0.660  19.95   5  4   9    671105156   -30.03   -4.38   33.754  25.05   0.487   4.016  
 2460620.46909  -0.330   2.960  19.90   5  4   9    671105156    16.44    2.66   20.090  25.05  -0.687   3.939  
 2460620.47372  -1.008   1.212  19.96   5  4   9    671105164   -39.16   -5.25   17.221  25.05  -0.386   4.295  
 2460620.47835  -0.331   0.467  19.90   5  4   9    671105164    13.29    2.61   17.102  25.03  -0.255   3.786  
 2460622.43608   0.054   3.478  20.59   5  4   9    671105156    -0.51   -0.16   18.709  25.05  -0.194   3.206  
 2460622.44071   1.355   0.134  20.57   5  4   9    671105156    14.32    2.78   15.277  25.05   0.033   2.991  
 2460622.44535   0.452   1.619  20.52   5  4   9    671105164     9.26    1.93    8.875  25.04  -0.449   3.344  
 2460622.44998  -1.242   0.206  20.50   5  4   9    671105164   -20.02   -3.62   19.504  25.04  -0.524   3.268  
 2460622.45461   0.179   0.724  20.42   5  4   9    671105164    20.92    3.70   26.619  25.02  -0.423   3.648  
 2460622.45991   0.171   0.076  20.39   5  4   9    671105164    12.28    1.87    8.827  25.01  -0.100   3.354  
 2460622.46454  -0.737   1.592  20.32   5  4   9    671105164    -2.79   -0.68   18.971  25.00  -0.042   4.096  
 2460622.46917  -0.085   0.447  20.24   5  4   9    671105164    19.87    3.68   32.407  24.99  -0.284   3.813  
 2460622.47380  -0.570   3.667  20.17   5  4   9    671105156     4.11    0.87   28.323  24.97  -0.624   3.704  
 2460622.47843   0.553   4.656  20.18   5  4   9    671105156    21.66    3.59   28.357  24.96  -1.739   3.881  
 2460623.41318   0.201   3.905  20.26   5  4   9    671105164    14.87    2.69   18.860  24.95   0.394   3.593  
 2460623.41781  -0.641   1.378  20.17   5  4   9    671105156   -14.61   -2.94   35.593  24.96  -0.492   3.308  
 2460623.42244  -0.431   0.031  19.91   5  4   9    671105164   -25.03   -3.78   18.412  24.84  -0.792   4.212  
 2460623.42712  -1.265   0.816  19.87   5  4   9    671105156   -25.81   -3.79    8.113  24.72  -0.746   4.043  
 2460623.43171  -0.674   1.477  20.11   5  4   9    671105156    -9.51   -1.87   15.265  24.93  -0.476   3.510  
 2460623.43818  -0.988   1.083  20.15   5  4   9    671105156   -16.25   -2.83   33.024  24.93  -0.732   3.694  
 2460623.44265   0.012   0.217  20.05   5  4   9    671105164    -5.99   -1.48   59.746  24.85  -1.227   4.043  
 2460623.44745  -0.268   0.649  19.91   5  4   9    671105164    -0.58   -0.14   26.302  24.78   0.068   4.413  
 2460623.45203  -1.180   5.031  20.13   5  4   9    671105164   -20.42   -3.15   18.405  24.89  -1.596   4.146  
 2460623.45585  -0.007   2.353  19.87   5  4   9    671105164    13.67    2.39   33.217  24.87   0.056   5.061  
 2460648.22840   0.266   0.916  20.14  10  2  14    738197636    15.26    2.91   19.756  25.01   0.867   2.807  
 2460648.27431   1.469   6.348  20.27  10  2  14    738197636    21.92    3.84   10.239  25.03   0.544   2.694  
 2460648.32052  -0.522   0.113  20.21  10  2  14    738197636    13.97    3.17   29.004  24.98  -0.095   2.933  
 2460648.36290  -0.655   1.490  20.03  10  2  14    738197636   -27.51   -4.25   18.991  24.93  -0.211   3.301  
 2460648.39857  -0.899   5.680  19.69  10  2  14    738197636     5.86    1.45   46.390  24.76  -1.612   3.604  
 2460650.27571  -1.166   4.254  18.64  10  2  14    738197636    -0.76   -0.18   25.237  23.73  -0.391   3.696  
 2460650.38368  -1.439   1.168  17.99  10  2  14    738197636   -63.84   -7.10   28.039  23.46  -2.348   4.620  
 2460648.22840   0.266   0.916  20.14  10  2  14    738197636    15.26    2.91   19.756  25.01   0.867   2.807  
 2460648.27431   1.469   6.344  20.27  10  2  14    738197636    21.83    3.83   10.235  25.03   0.542   2.694  
 2460648.32052  -0.522   0.113  20.21  10  2  14    738197636    13.97    3.17   29.004  24.98  -0.095   2.933  
 2460648.36290  -0.655   1.489  20.03  10  2  14    738197636   -27.51   -4.25   18.991  24.93  -0.211   3.301  
 2460648.39857  -0.899   5.685  19.69  10  2  14    738197636     5.83    1.45   46.390  24.76  -1.611   3.604  

